Absent from the Brain or Absent from the Recording? How Neural Sampling and Noise Shape Reverse Predictivity

Comparing neural networks and the brain focuses on how accurately the model can predict recorded brain activity. Recent research on reverse predictivity reverses this question and reads model units that brain activity fails to predict as a mismatch between the model and the brain. The control analyses were conducted to rule out the possibility of insufficient neuron sampling. We show that regardless of the recording length, the possibility that the brain has a unit that the recorded sites fail to predict cannot be ruled out. Reverse scores measure the proportion of a unit that the brain expresses at an intensity exceeding the recording resolution limit, which depends on the number of recorded sites and their noise level. Therefore, a brain possessing the entire model can be predicted well by the model, but it may predict the model poorly and give the same results in these control analyses. We suggest using two reference values for each reverse score, which are the scores the same recording would receive if the brain possessed the entire model. In brains built from four language models, where we know what each brain contains, the reverse score of the brain possessing the entire model is 0.15, with the two reference values being 0.15 and 0.12. In recordings of the monkey visual cortex and human brains listening to stories, the reference values account for at least 73 percent of the reverse score's deviation from 1. Reference values also fail to identify missing units. In simulations with only one brain and multiple models, units missing from the brain lower both the reverse score and the reference values.

==> figdata/fig2a.csv <==
n,sim1,pred1,sim16,pred16,sim256,pred256,simsite,predsite
10,0.487521,0.468558,0.047467,0.0522266,0.00357367,0.00343221,0.107369,0.107228
20,0.612977,0.64882,0.0969231,0.103518,0.00701865,0.00716525,0.164923,0.167445
40,0.810095,0.796848,0.174993,0.196885,0.0173827,0.0150907,0.240681,0.240537
80,0.895384,0.893864,0.346194,0.34485,0.0330313,0.0318502,0.321353,0.321939
160,0.946196,0.948097,0.541457,0.533073,0.0648164,0.0666016,0.407763,0.408137
320,0.976032,0.975619,0.715467,0.714367,0.13604,0.135182,0.496462,0.496949
640,0.989056,0.988837,0.847426,0.847013,0.260034,0.257075,0.586769,0.586888
1280,0.994963,0.994981,0.925153,0.925312,0.435219,0.436402,0.676193,0.676297


==> figdata/fig2b.csv <==
n,completeleast,completerandom,extraleast,extrarandom,partialleast,partialrandom,incompleteleast,incompleterandom
20,0.110316,0.415045,0.108721,0.365121,0.103922,0.397915,0.118691,0.175265
60,0.158349,1.35338,0.127419,1.04908,0.0975595,1.19334,0.137311,0.240007
100,0.237685,2.45449,0.170236,1.87214,0.105074,2.25415,0.144028,0.290344
140,0.371655,3.71932,0.242388,2.74412,0.106084,3.5343,0.157933,0.352186
180,0.50981,4.81678,0.30635,3.67738,0.107439,4.84844,0.178988,0.416521
220,0.696999,6.17056,0.409589,4.5822,0.105578,6.24708,0.194008,0.480672
260,0.942774,7.53757,0.525163,5.58916,0.114008,7.64335,0.2022,0.553911
300,1.16864,8.75558,0.642935,6.55513,0.115108,9.13259,0.202852,0.641022


==> figdata/fig2c_complete.csv <==
dimension,reverse,forward
259.715,24.9321,101.761
430.892,9.48596,102.884
651.295,3.19885,48.4695
250.844,26.7287,101.099
412.907,10.2716,99.6656
631.775,3.35862,54.9252
233.709,27.7146,101.249
397.329,11.1308,101.786
599.885,3.66542,61.7203
204.749,30.6716,101.058
367.185,12.298,99.4125
575.356,3.93085,70.6793
203.588,32.5545,101.643
352.566,13.7652,100.44
552.484,4.59258,80.9709
188.283,36.7457,101.302
330.1,15.2754,100.692
526.276,4.16438,87.7114
177.703,36.7652,101.088
320.39,15.4007,101.739
505.746,4.57009,93.6155
169.839,37.0318,101.071
302.995,15.6245,100.918
489.632,4.33163,97.229
159.579,37.3661,101.488
276.426,16.4554,101.026
469.434,3.71359,98.1087
253.191,25.3501,100.738
427.215,9.68312,100.944
647.092,3.15271,49.6325
238.251,26.5399,101.168
413.922,10.1119,100.212
631.388,3.47077,56.31
233.637,27.4383,101.257
392.201,10.8239,102.517
611.926,3.60597,62.8482
213.876,30.0895,101.349
372.798,12.2553,101.457
584.851,3.93326,71.6862
211.435,30.9889,101.145
355.577,13.3784,102.399
546.893,4.35854,80.325
183.939,35.31,101.057
319.348,14.9197,103.38
523.773,4.29983,88.2645
184.111,36.965,101.624
311.319,15.5485,100.508
513.806,4.34195,92.5724
172.294,38.2645,101.345
309.798,15.399,101.602
468.234,4.63565,96.3154
162.654,37.2047,100.917
289.352,15.9667,101.765
465.255,3.8294,97.8682
255.782,25.6595,101.439
427.808,9.74811,102.177
646.723,3.20062,49.3531
243.69,26.7419,101.318
406.616,10.3392,100.186
631.54,3.4138,54.9145
229.307,28.0523,101.178
391.912,11.0579,101.192
596.347,3.75601,61.4579
220.068,31.2605,101.192
360.891,12.0164,101.5
572.473,3.93132,72.1981
201.094,33.1911,101.542
354.579,12.8984,102.609
549.899,4.14999,80.9133
185.551,35.7231,101.159
337.913,14.3604,100.425
521.466,4.62997,88.0654
177.669,35.8901,101.231
321.686,15.0421,98.2093
496.318,5.23422,93.6852
170.683,39.0679,101.19
308.063,15.0079,102.52
480.037,4.54639,97.1461
160.592,38.6022,101.524
276.222,15.3281,102.002
466.79,3.45699,99.8538
261.601,24.8426,101.456
432.657,9.66201,99.2362
654.321,3.15719,50.5459
240.144,26.9671,101.411
405.576,10.2954,99.9266
631.242,3.46773,53.8927
233.197,27.4381,101.017
397.957,10.6859,103.436
603.069,3.67387,62.2142
210.767,30.9469,101.257
371.483,12.985,101.746
575.534,3.98417,69.8428
197.267,33.9818,101.268
349.028,13.2453,103.306
546.263,4.3541,80.354
188.226,33.5929,101.377
335.386,14.5205,100.774
540.64,4.38013,87.5198
167.953,39.2581,101.273
315.555,15.2572,98.5064
499.737,4.82562,94.043
161.086,40.175,101.126
300.605,16.1148,99.5981
496.364,4.05535,97.1334
164.099,38.8598,101.234
285.808,14.8203,101.374
466.771,3.76802,99.4765
255.516,25.5512,101.401
433.76,9.62428,103.163
644.11,3.2433,49.1153
248.003,27.0733,101.339
407.72,10.2842,100.808
629.947,3.35415,54.3288
233.41,28.4813,101.226
394.466,11.2379,101.932
609.567,3.63054,60.9974
213.844,30.8975,101.198
370.91,11.9793,101.171
576.754,3.83544,70.1052
203.409,31.6666,100.66
356.04,12.9516,102.001
558.508,4.32101,80.5693
191.642,34.118,101.416
331.427,14.6075,102.453
524.161,4.79057,87.4979
182.716,35.0513,101.327
314.942,15.2191,97.4157
516.131,4.51692,92.5084
171.671,36.1863,101.359
298.591,15.2449,99.3089
491.541,4.14072,97.0349
168.144,36.9192,101.207
287.87,13.3294,99.6477
463.603,3.50335,99.0695


==> figdata/fig2c_extra.csv <==
dimension,reverse,forward
259.715,19.9821,79.9803
430.892,7.53663,45.915
651.295,2.61172,32.6629
250.844,20.6625,79.7486
412.907,8.23939,46.6107
631.775,2.67078,36.2474
233.709,21.8821,79.8343
397.329,8.54347,47.2307
599.885,2.7315,39.9228
204.749,24.6131,80.0507
367.185,9.58821,46.9217
575.356,3.02242,46.8371
203.588,27.1468,80.1901
352.566,10.2196,45.9405
552.484,3.1827,51.8383
188.283,29.6543,79.6287
330.1,10.9053,47.7188
526.276,3.00506,57.5449
177.703,27.9274,78.6266
320.39,10.8189,48.1141
505.746,3.09817,59.0798
169.839,28.7419,79.6419
302.995,10.4422,46.3469
489.632,2.71335,62.1715
159.579,27.2696,80.5463
276.426,11.7342,47.1443
469.434,2.05132,63.3756
253.191,20.7623,79.7924
427.215,7.77253,45.6585
647.092,2.60017,33.1299
238.251,21.4307,79.8233
413.922,8.06238,46.5668
631.388,2.69048,35.1349
233.637,22.3149,80.441
392.201,8.63559,46.7888
611.926,2.80149,39.4257
213.876,23.9792,80.1545
372.798,8.89288,47.2305
584.851,2.91999,45.0329
211.435,24.9398,79.8935
355.577,10.194,48.1364
546.893,3.14852,50.1353
183.939,28.9948,80.2335
319.348,11.111,46.0982
523.773,3.00116,57.6183
184.111,28.8335,79.9887
311.319,10.8157,47.8816
513.806,2.92854,58.6998
172.294,30.9161,80.0588
309.798,11.396,48.5834
468.234,2.92233,61.2505
162.654,29.711,79.7249
289.352,9.42717,46.0333
465.255,2.10381,63.4284
255.782,20.3073,79.8845
427.808,7.72163,47.4998
646.723,2.60388,32.7351
243.69,21.4922,79.7128
406.616,8.23282,46.6532
631.54,2.6646,36.1318
229.307,22.0994,79.9382
391.912,8.52925,46.6459
596.347,2.81448,40.8564
220.068,24.3096,79.6133
360.891,9.23099,45.7424
572.473,2.89042,44.8814
201.094,26.4059,80.3979
354.579,9.75357,46.982
549.899,3.07118,52.1911
185.551,27.5929,80.0557
337.913,10.5214,47.3959
521.466,3.33811,56.1001
177.669,30.2123,80.1886
321.686,10.4049,46.8176
496.318,3.35788,59.8633
170.683,29.2325,80.1897
308.063,10.3455,46.2007
480.037,2.96524,63.1474
160.592,29.6322,80.3859
276.222,10.118,47.0554
466.79,2.26095,61.066
261.601,19.8751,79.6892
432.657,7.62598,47.6713
654.321,2.52595,32.9446
240.144,21.2001,79.5513
405.576,7.9548,46.8446
631.242,2.65765,35.3557
233.197,22.1643,80.1319
397.957,8.68219,46.9217
603.069,2.93269,40.9954
210.767,24.4957,79.7635
371.483,9.45493,47.5013
575.534,3.00438,46.4336
197.267,27.7464,80.2407
349.028,10.0205,46.4525
546.263,3.28784,51.4543
188.226,26.9147,80.3312
335.386,10.3725,47.8235
540.64,3.12362,57.4592
167.953,30.3412,79.1128
315.555,9.70205,49.8137
499.737,3.13561,60.817
161.086,31.2778,79.4185
300.605,10.5462,47.3227
496.364,2.5736,61.9901
164.099,30.0821,79.5419
285.808,10.1499,47.3418
466.771,2.35023,62.5339
255.516,20.3622,79.8374
433.76,7.69549,46.152
644.11,2.60411,33.3336
248.003,21.3362,80.0031
407.72,8.13471,46.7627
629.947,2.59693,35.7733
233.41,22.5989,80.207
394.466,8.88677,47.6005
609.567,2.78241,39.0117
213.844,24.4332,79.7828
370.91,9.03543,46.0315
576.754,3.00258,45.5779
203.409,26.1141,80.1565
356.04,10.1741,45.7761
558.508,3.07888,51.0563
191.642,27.5172,80.0746
331.427,10.7209,46.1006
524.161,3.39657,57.7018
182.716,27.3609,80.0287
314.942,10.362,44.9754
516.131,3.11302,57.9655
171.671,28.7784,80.1407
298.591,10.7817,45.7487
491.541,2.78341,62.6197
168.144,28.5336,79.8336
287.87,10.0121,49.3976
463.603,2.45458,63.3528


==> figdata/fig2c_incomplete.csv <==
dimension,reverse,forward
259.715,0.989721,101.215
430.892,0.487313,98.8974
651.295,0.348459,80.9566
250.844,1.04907,101.478
412.907,0.493051,101.701
631.775,0.33602,92.2874
233.709,1.27847,101.304
397.329,0.502961,100.732
599.885,0.362222,95.9194
204.749,1.60225,101.356
367.185,0.551089,101.75
575.356,0.365104,97.381
203.588,2.05926,101.12
352.566,0.531148,101.244
552.484,0.368068,99.1406
188.283,1.86929,101.237
330.1,0.624007,103.446
526.276,0.44807,98.5272
177.703,1.63996,101.1
320.39,0.627275,103.376
505.746,0.433772,100.737
169.839,2.3118,101.576
302.995,0.667709,102.181
489.632,0.461889,101.893
159.579,2.12578,101.07
276.426,0.83333,100.772
469.434,0.557102,100.344
253.191,0.990564,101.474
427.215,0.484789,100.476
647.092,0.347614,87.9107
238.251,1.08594,101.007
413.922,0.467925,101.128
631.388,0.354833,88.9997
233.637,1.14734,100.89
392.201,0.500473,100.704
611.926,0.33227,95.0147
213.876,1.64572,101.438
372.798,0.521962,101.934
584.851,0.352697,96.8787
211.435,1.59646,101.288
355.577,0.507793,99.8481
546.893,0.422279,100.394
183.939,1.82642,101.524
319.348,0.693734,103.299
523.773,0.402143,99.749
184.111,1.5096,101.311
311.319,0.666984,100.235
513.806,0.449624,100.052
172.294,2.2357,101.482
309.798,0.739486,100.137
468.234,0.55321,100.609
162.654,2.16833,100.871
289.352,0.890194,100.661
465.255,0.525754,101.045
255.782,1.05423,101.18
427.808,0.491814,100.763
646.723,0.327659,85.3262
243.69,1.31014,100.857
406.616,0.534005,102.101
631.54,0.348771,91.4346
229.307,1.13549,101.054
391.912,0.571188,103.301
596.347,0.362019,97.2805
220.068,1.42308,101.021
360.891,0.621048,100.365
572.473,0.37609,98.6408
201.094,1.28936,101.127
354.579,0.537316,102.509
549.899,0.401841,98.6256
185.551,1.49253,101.194
337.913,0.6141,99.5218
521.466,0.395063,100.389
177.669,1.84574,101.6
321.686,0.590277,105.133
496.318,0.438823,101.185
170.683,2.04123,101.415
308.063,0.656327,100.948
480.037,0.472593,101.764
160.592,2.36317,101.25
276.222,0.743839,100.639
466.79,0.52956,99.7334
261.601,0.731581,101.261
432.657,0.428311,100.127
654.321,0.307399,84.3482
240.144,1.096,100.86
405.576,0.47589,102.273
631.242,0.347401,90.0866
233.197,1.09312,101.13
397.957,0.520186,103.052
603.069,0.342883,95.2213
210.767,1.64625,101.4
371.483,0.492336,100.633
575.534,0.350353,99.2222
197.267,1.96649,101.37
349.028,0.654209,101.399
546.263,0.391003,98.4741
188.226,1.60154,101.102
335.386,0.581596,101.108
540.64,0.390922,98.5307
167.953,2.51462,101.221
315.555,0.732563,101.482
499.737,0.437663,101.441
161.086,2.20376,101.269
300.605,0.79421,102.711
496.364,0.487596,100.919
164.099,2.49809,101.454
285.808,0.810632,101.254
466.771,0.513863,100.735
255.516,1.06909,101.454
433.76,0.479206,100.516
644.11,0.349162,86.4907
248.003,1.12951,101.355
407.72,0.570038,102.297
629.947,0.360362,91.5734
233.41,1.21619,101.015
394.466,0.516263,98.3992
609.567,0.342004,94.8905
213.844,1.34176,101.209
370.91,0.562007,98.2549
576.754,0.351034,97.615
203.409,1.81154,101.255
356.04,0.557797,103.599
558.508,0.372152,98.1803
191.642,1.71708,101.564
331.427,0.584692,100.798
524.161,0.396367,99.0023
182.716,1.66028,101.047
314.942,0.711951,98.9262
516.131,0.397865,99.428
171.671,1.93898,101.188
298.591,0.730617,102.233
491.541,0.459982,99.9497
168.144,2.2116,101.146
287.87,0.8258,102.171
463.603,0.486785,100.638


==> figdata/fig2c_partial.csv <==
dimension,reverse,forward
259.715,15.9498,80.1674
430.892,8.22536,46.8626
651.295,2.74896,42.1296
250.844,20.7995,80.1904
412.907,10.0651,46.2862
631.775,3.51645,47.6626
233.709,23.2726,79.7262
397.329,11.8213,47.8111
599.885,3.81911,52.1021
204.749,30.6381,79.9641
367.185,13.1659,49.0535
575.356,4.08767,58.2381
203.588,32.923,80.138
352.566,14.265,47.4004
552.484,4.39574,60.8375
188.283,36.0163,79.6478
330.1,13.9409,46.3278
526.276,3.47671,63.014
177.703,33.4305,78.7061
320.39,12.3291,48.0513
505.746,3.32506,62.0925
169.839,34.3967,79.711
302.995,12.4248,46.6048
489.632,3.11456,62.4439
159.579,31.9381,80.6255
276.426,12.5771,46.5824
469.434,2.15694,63.5574
253.191,18.1592,79.7487
427.215,8.24164,47.0103
647.092,3.0089,43.1513
238.251,21.8409,79.7781
413.922,10.5046,45.5918
631.388,3.37686,45.7074
233.637,24.7235,79.875
392.201,12.1073,45.5757
611.926,3.69169,52.6758
213.876,27.1585,80.0168
372.798,12.0931,48.1035
584.851,3.80633,55.7278
211.435,28.048,79.5428
355.577,14.1086,49.4155
546.893,4.15386,59.5047
183.939,34.3995,80.2394
319.348,15.0335,46.8053
523.773,3.82614,62.5883
184.111,34.5024,79.6988
311.319,13.5674,47.4165
513.806,3.09774,61.6144
172.294,35.4797,80.0404
309.798,12.2131,46.762
468.234,3.21543,64.1351
162.654,34.4349,79.8485
289.352,11.1158,45.7363
465.255,2.15831,63.6291
255.782,18.234,79.8076
427.808,9.00685,48.2651
646.723,2.84661,42.4074
243.69,21.1179,79.6621
406.616,10.7693,47.3275
631.54,3.22861,48.1759
229.307,24.1327,80.4942
391.912,12.2103,47.0926
596.347,3.96029,53.2909
220.068,29.9912,79.714
360.891,13.7725,45.6784
572.473,4.06663,56.3915
201.094,32.3262,80.1428
354.579,13.1861,47.3468
549.899,4.15519,59.3028
185.551,35.86,80.0875
337.913,13.47,46.8643
521.466,4.13559,60.4575
177.669,34.2133,79.8288
321.686,13.2503,48.6898
496.318,4.09861,63.1872
170.683,34.5927,80.8929
308.063,12.2464,47.2357
480.037,3.27254,62.6893
160.592,33.839,80.1932
276.222,11.5178,47.0581
466.79,2.39167,62.8457
261.601,15.8831,79.6803
432.657,8.70905,46.8002
654.321,2.75613,41.1786
240.144,23.143,79.8761
405.576,10.9233,47.2739
631.242,3.40359,47.5857
233.197,22.1495,79.8255
397.957,11.6951,47.4532
603.069,3.75106,51.9386
210.767,30.3376,79.61
371.483,13.764,46.8268
575.534,4.38597,57.2531
197.267,32.1882,79.6967
349.028,13.8356,47.8077
546.263,4.25591,60.2391
188.226,32.92,79.8338
335.386,13.2775,47.9096
540.64,3.77767,62.9909
167.953,36.4422,79.2509
315.555,12.3815,49.4639
499.737,4.12217,64.6903
161.086,36.7634,79.7402
300.605,12.8591,48.5747
496.364,2.64035,62.8287
164.099,30.3116,79.8525
285.808,10.07,47.4436
466.771,2.3344,63.2752
255.516,16.7695,80.3675
433.76,8.14598,47.292
644.11,3.21246,44.3822
248.003,21.2887,79.8931
407.72,10.5004,47.5122
629.947,3.26589,48.2054
233.41,23.9403,80.3005
394.466,12.1472,46.6929
609.567,3.7957,52.8952
213.844,29.4618,79.723
370.91,13.2816,47.6788
576.754,4.34281,57.1813
203.409,31.2685,80.3036
356.04,13.5182,46.908
558.508,4.08848,59.948
191.642,32.9139,79.8979
331.427,14.2563,46.8961
524.161,3.90216,62.3685
182.716,30.004,80.1
314.942,13.4702,44.947
516.131,3.70226,62.2067
171.671,33.1381,79.9203
298.591,13.438,46.2177
491.541,2.73696,63.2401
168.144,32.9202,80.3972
287.87,10.1264,48.3791
463.603,2.43423,64.0369


==> figdata/fig2d_complete.csv <==
dimension,reverse,forward
256.902,14.8355,70.9695
433.949,6.55354,57.6951
648.801,2.74048,68.4132
243.115,16.6713,70.97
418.46,7.30265,57.7802
626.051,2.87275,74.8122
232.38,18.1528,70.9703
402.421,8.05647,57.7776
608.262,3.32416,77.5246
215.59,19.415,70.9706
377.988,8.89796,57.7766
577.593,3.70868,78.9389
198.124,21.1955,70.9726
349.721,10.5584,57.8371
547.545,4.43553,79.2904
190.359,22.0125,70.9703
320.788,11.8966,57.9255
526.42,4.65045,80.2394
188.102,22.5964,70.9739
319.063,11.8098,57.9887
508.569,5.16529,79.9613
168.532,25.7967,70.9773
298.947,13.3142,58.1286
490.352,5.24935,79.1446
160.51,26.6471,70.9763
283.663,13.5017,58.2366
477.554,6.01725,80.6241
261.361,14.5762,72.6474
431.44,6.40448,57.0916
647.245,2.66884,72.4113
253.693,15.6808,72.6472
415.554,7.35066,57.1198
637.121,2.86963,76.599
229.401,17.4971,72.6476
390.216,8.66834,57.1121
599.225,3.55506,79.1296
214.334,21.0548,72.6491
364.763,9.51916,57.2259
574.301,4.07507,80.4746
204.601,20.0549,72.6493
344.597,10.9155,57.1985
550.236,4.26503,82.1914
198.938,22.5366,72.6517
337.224,10.9974,57.276
529.331,4.83631,81.9998
182.687,23.7927,72.6542
323.073,11.5351,57.3076
504.704,5.49366,82.7407
164.613,26.5066,72.6565
296.533,13.5106,57.5493
476.926,6.02827,82.8711
161.277,28.313,72.6547
279.764,14.737,57.5926
462.887,6.42705,82.6341
252.565,15.6253,71.2861
429.131,6.9808,55.6293
647.45,2.56663,69.4474
246.205,16.7009,71.2858
415.744,7.36174,55.6228
628.441,3.19408,73.7015
220.667,17.8309,71.2868
394.391,8.45653,55.6495
603.031,3.4045,76.2126
212.536,19.9478,71.289
374.57,9.55499,55.6352
574.33,3.96254,78.6017
206.047,20.9105,71.2906
352.826,10.5921,55.6882
548.248,4.36281,78.8764
191.295,22.0614,71.292
342.923,11.4799,55.892
524.014,4.99741,79.4668
181.521,22.5824,71.2928
311.286,13.2063,55.9103
511.378,5.20464,79.1916
173.003,24.7268,71.2947
299.823,13.5363,56.0428
492.807,5.82998,78.724
151.581,27.4518,71.2996
293.988,13.8448,56.1586
479.108,5.95587,80.0238
252.869,14.5547,72.115
429.245,6.39361,58.2599
649.119,2.56436,69.6355
241.864,16.6402,72.1175
415.865,7.44328,58.2702
627.68,3.12319,74.1869
231.448,18.164,72.1183
401.848,8.1081,58.2858
604.982,3.38185,77.4665
217.125,19.0303,72.118
375.943,9.38822,58.3123
576.455,3.71018,79.3968
215.131,20.0322,72.1195
353.897,10.1275,58.3478
548.148,4.37961,80.6022
194.437,22.1609,72.1197
325.16,11.7785,58.3768
530.043,4.56294,81.5953
175.846,23.9573,72.1239
314.373,12.3552,58.4142
515.999,5.00025,80.7578
157.955,27.5013,72.1284
293.675,13.1575,58.4851
488.361,5.64652,80.5268
159.496,28.0818,72.1334
290.462,13.7969,58.595
460.532,6.25417,80.8115
259.49,14.4856,71.6492
433.908,6.6711,57.9542
652.484,2.55597,68.4333
253.631,16.1047,71.6505
418.939,7.11993,57.9338
629.257,3.12577,74.8228
231.722,17.7171,71.6508
390.801,8.48294,57.9153
611.701,3.4331,77.5116
223.244,19.8361,71.6515
371.339,9.04196,57.9592
573.677,4.11505,78.7252
207.822,21.0005,71.6524
349.931,10.6125,58.0194
544.574,4.52442,80.5398
186.762,22.216,71.6545
326.476,11.702,58.0223
520.614,4.87019,80.9085
174.914,25.3355,71.6539
315.311,12.0779,58.0821
500.805,5.39238,81.6265
171.682,24.515,71.6594
292.864,13.9219,58.3618
481.5,5.7552,80.5381
163.352,27.859,71.6616
276.931,14.5811,58.254
472.335,6.11695,80.8189


==> figdata/fig2d_decay0.7.csv <==
dimension,reverse,forward
256.902,10.8836,42.9509
433.949,5.80499,29.9358
648.801,3.13374,58.8494
243.115,12.4133,42.9524
418.46,6.29684,29.9404
626.051,3.37121,61.046
232.38,13.065,42.9536
402.421,6.74457,29.9536
608.262,3.66857,62.3994
215.59,13.3208,42.9554
377.988,7.25232,30
577.593,3.93222,63.1752
198.124,14.8137,42.9541
349.721,8.57074,30.0769
547.545,4.39855,62.0126
190.359,15.4107,42.9585
320.788,9.31339,30.1088
526.42,4.56348,62.2362
188.102,15.7767,42.9588
319.063,9.22692,30.1167
508.569,4.85948,61.8545
168.532,17.321,42.9635
298.947,10.1336,30.2496
490.352,5.08184,61.958
160.51,17.9407,42.9684
283.663,10.4074,30.3535
477.554,5.53324,60.9983
261.361,10.7836,43.5517
431.44,5.60094,30.9394
647.245,2.91664,58.4042
253.693,11.2299,43.5499
415.554,6.08709,30.9505
637.121,3.17951,60.5577
229.401,12.5681,43.5524
390.216,6.96139,30.9959
599.225,3.71621,63.0915
214.334,14.5314,43.5529
364.763,7.68544,31.0136
574.301,3.97629,63.1659
204.601,13.8659,43.5523
344.597,8.50516,31.0198
550.236,4.15324,62.7667
198.938,15.0903,43.5559
337.224,8.67697,31.1155
529.331,4.62428,62.5922
182.687,16.4819,43.5561
323.073,8.68867,31.0887
504.704,5.02452,63.0632
164.613,17.1702,43.5585
296.533,10.1916,31.2091
476.926,5.37679,62.2059
161.277,18.5193,43.5612
279.764,10.9827,31.3793
462.887,5.60187,61.1282
252.565,11.2484,43.0277
429.131,5.87783,31.0331
647.45,2.91902,59.468
246.205,11.6882,43.0286
415.744,6.31751,31.049
628.441,3.31539,61.6744
220.667,12.4448,43.0302
394.391,6.71487,31.0509
603.031,3.54179,62.095
212.536,13.7206,43.0297
374.57,7.41546,31.0703
574.33,3.9706,63.3837
206.047,14.4439,43.0319
352.826,7.89839,31.1167
548.248,4.21234,62.7679
191.295,15.0417,43.0344
342.923,8.54413,31.1916
524.014,4.60519,63.757
181.521,15.7688,43.0348
311.286,9.5465,31.2037
511.378,4.70182,62.7562
173.003,16.8826,43.0418
299.823,9.68693,31.2978
492.807,5.16644,62.9987
151.581,18.2771,43.0483
293.988,9.94079,31.3065
479.108,5.3012,61.3581
252.869,10.8047,43.555
429.245,5.78727,30.9719
649.119,2.94276,57.8059
241.864,12.1198,43.558
415.865,6.44012,30.9892
627.68,3.20932,60.2672
231.448,13.5599,43.5596
401.848,6.69451,31.0173
604.982,3.46503,61.5318
217.125,13.7551,43.5584
375.943,7.36244,31.0413
576.455,3.92581,62.2326
215.131,13.8388,43.5599
353.897,8.09969,31.0878
548.148,4.27352,63.6019
194.437,15.8467,43.5609
325.16,9.17768,31.155
530.043,4.41931,63.9398
175.846,16.7327,43.5602
314.373,9.50876,31.1668
515.999,4.82251,62.9255
157.955,18.177,43.5659
293.675,9.84204,31.265
488.361,5.14081,62.0507
159.496,18.2152,43.5731
290.462,10.5727,31.5044
460.532,5.69096,61.2067
259.49,10.8896,43.7768
433.908,5.91326,31.2564
652.484,2.93413,58.4911
253.631,11.325,43.7773
418.939,6.41324,31.2932
629.257,3.37299,61.5182
231.722,12.7028,43.7783
390.801,6.95424,31.2768
611.701,3.56903,62.6218
223.244,13.4943,43.7784
371.339,7.62526,31.3333
573.677,4.10767,63.2274
207.822,14.5842,43.7812
349.931,8.26539,31.3844
544.574,4.46892,63.5733
186.762,16.0232,43.7837
326.476,8.99367,31.4163
520.614,4.81386,63.6055
174.914,16.5205,43.7824
315.311,9.50337,31.5178
500.805,5.01226,62.8197
171.682,16.4591,43.7849
292.864,10.3606,31.6246
481.5,5.46709,61.9222
163.352,18.1401,43.7934
276.931,10.8341,31.7208
472.335,5.62765,62.0116


==> figdata/fig2d_decay1.3.csv <==
dimension,reverse,forward
256.902,16.9597,92.5928
433.949,6.50452,86.0104
648.801,2.22513,80.974
243.115,19.174,92.5937
418.46,7.69121,85.9925
626.051,2.42625,89.017
232.38,21.704,92.5928
402.421,8.1705,86.0159
608.262,2.65255,90.8703
215.59,22.8426,92.5925
377.988,9.57826,86.0671
577.593,3.18131,91.8082
198.124,26.1801,92.5945
349.721,12.0052,86.0264
547.545,4.05488,92.577
190.359,26.3689,92.5939
320.788,13.4243,86.0443
526.42,4.27256,94.5248
188.102,27.9205,92.5946
319.063,13.4919,86.092
508.569,4.40609,94.039
168.532,31.625,92.5954
298.947,15.2095,86.1038
490.352,4.85107,94.6344
160.51,33.3246,92.5993
283.663,15.8946,86.1466
477.554,5.46491,95.3194
261.361,16.6656,92.0839
431.44,6.26142,85.3003
647.245,1.99099,81.8093
253.693,17.6818,92.0835
415.554,7.4154,85.3268
637.121,2.13895,87.4661
229.401,20.8425,92.0834
390.216,8.88948,85.3262
599.225,2.79647,90.4349
214.334,24.6741,92.0842
364.763,10.1719,85.3639
574.301,3.13252,91.6483
204.601,24.3072,92.0853
344.597,11.6919,85.3873
550.236,3.57856,92.8255
198.938,26.8659,92.0868
337.224,12.2084,85.38
529.331,3.99004,93.2748
182.687,28.6579,92.0872
323.073,12.226,85.5007
504.704,4.49667,93.6964
164.613,32.2252,92.0889
296.533,15.6583,85.6947
476.926,5.22001,93.9869
161.277,35.3243,92.0908
279.764,17.7312,85.7537
462.887,5.20168,93.6421
252.565,19.0115,90.9866
429.131,6.67587,85.4497
647.45,1.86113,81.4993
246.205,20.1696,90.9854
415.744,7.30046,85.4996
628.441,2.35884,85.7828
220.667,22.7701,90.9867
394.391,8.53515,85.5458
603.031,2.64614,88.198
212.536,24.4813,90.9854
374.57,10.7684,85.5454
574.33,3.1482,90.7927
206.047,26.3927,90.9883
352.826,11.5237,85.6092
548.248,3.56585,91.8576
191.295,28.464,90.9888
342.923,12.3807,85.7709
524.014,4.12022,91.5872
181.521,31.4956,90.9864
311.286,14.7702,85.813
511.378,4.48749,92.2241
173.003,32.4133,90.9908
299.823,14.9637,85.6727
492.807,4.82985,92.6848
151.581,37.8907,90.9921
293.988,16.4271,85.8194
479.108,5.25472,93.1429
252.869,16.8035,91.8911
429.245,6.57666,85.3983
649.119,1.97052,79.6739
241.864,20.0644,91.8912
415.865,7.31192,85.4084
627.68,2.31595,87.0297
231.448,21.8492,91.892
401.848,8.47856,85.3576
604.982,2.581,87.996
217.125,23.2335,91.8917
375.943,9.57726,85.4437
576.455,2.98661,92.4898
215.131,24.1388,91.8919
353.897,10.6799,85.3623
548.148,3.53808,92.2092
194.437,27.9516,91.894
325.16,13.0506,85.5881
530.043,3.99913,93.2381
175.846,30.375,91.8922
314.373,14.0707,85.5795
515.999,4.36417,93.711
157.955,34.6688,91.8933
293.675,14.7766,85.6035
488.361,4.87453,94.5057
159.496,35.0059,91.8981
290.462,16.0061,85.5245
460.532,5.77052,94.0229
259.49,15.8348,91.8099
433.908,5.99015,87.3504
652.484,1.85594,78.7122
253.631,17.6173,91.8095
418.939,6.88765,87.3669
629.257,2.2809,86.7136
231.722,20.653,91.8106
390.801,8.40946,87.3717
611.701,2.66727,89.0835
223.244,23.3089,91.8105
371.339,9.37379,87.3624
573.677,3.16033,91.5966
207.822,24.3387,91.8103
349.931,11.2559,87.3756
544.574,3.51824,93.0882
186.762,28.3771,91.8114
326.476,12.6935,87.6025
520.614,4.05854,92.6185
174.914,30.3112,91.8112
315.311,12.9582,87.3207
500.805,4.43579,92.7047
171.682,29.3608,91.8131
292.864,15.2831,87.5434
481.5,4.92647,94.6647
163.352,35.4123,91.8126
276.931,16.4081,87.5509
472.335,5.32938,95.405


==> figdata/fig2d_dims8192.csv <==
dimension,reverse,forward
256.902,10.4481,55.2647
433.949,4.07019,29.8388
648.801,1.66025,42.9799
243.115,11.7701,55.2649
418.46,4.76744,29.8669
626.051,1.85274,46.1913
232.38,13.0399,55.267
402.421,5.12781,29.8693
608.262,2.05996,47.9588
215.59,13.7023,55.2693
377.988,5.79989,29.8798
577.593,2.32891,48.1302
198.124,15.9872,55.268
349.721,7.17755,29.9395
547.545,2.68517,48.3512
190.359,16.748,55.267
320.788,8.02135,29.9628
526.42,2.95548,48.7864
188.102,16.8814,55.2699
319.063,7.68046,30.0706
508.569,3.18222,49.0843
168.532,19.5939,55.271
298.947,8.92105,30.1051
490.352,3.36766,48.7826
160.51,19.4586,55.2844
283.663,9.59748,30.2322
477.554,3.7142,47.3361
261.361,9.78771,52.925
431.44,4.05661,28.4461
647.245,1.65416,43.0279
253.693,10.6647,52.925
415.554,4.58619,28.4536
637.121,1.81724,45.8537
229.401,12.171,52.925
390.216,5.45145,28.4747
599.225,2.19442,47.1588
214.334,14.729,52.9273
364.763,6.39539,28.5374
574.301,2.38238,48.5465
204.601,14.5842,52.9304
344.597,7.05234,28.5566
550.236,2.59727,48.2763
198.938,16.4229,52.9318
337.224,7.02694,28.5753
529.331,2.94302,47.7315
182.687,16.8019,52.9319
323.073,7.44138,28.5821
504.704,3.19576,47.971
164.613,19.1688,52.9374
296.533,9.04808,28.7172
476.926,3.515,47.6469
161.277,21.1937,52.9354
279.764,9.86937,28.8091
462.887,3.76136,47.2709
252.565,10.619,52.7518
429.131,4.42241,27.1041
647.45,1.52111,40.6849
246.205,11.5869,52.7532
415.744,4.67585,27.1068
628.441,1.84813,43.3869
220.667,13.1368,52.753
394.391,5.39833,27.1467
603.031,2.09545,44.268
212.536,13.942,52.7537
374.57,6.31508,27.152
574.33,2.35679,46.158
206.047,15.4362,52.7562
352.826,6.95893,27.2114
548.248,2.78051,46.3263
191.295,16.5373,52.759
342.923,7.47137,27.3363
524.014,3.10128,46.1317
181.521,17.9386,52.7604
311.286,8.78061,27.3199
511.378,3.18404,46.2767
173.003,18.0571,52.7576
299.823,8.85415,27.3794
492.807,3.60924,45.771
151.581,21.1214,52.7653
293.988,9.61673,27.5153
479.108,3.82593,45.0942
252.869,10.3458,53.4874
429.245,4.22383,28.5318
649.119,1.69271,42.1619
241.864,11.8868,53.4877
415.865,4.73904,28.5631
627.68,1.87838,44.9554
231.448,13.6268,53.4879
401.848,5.20064,28.5774
604.982,2.08367,46.3074
217.125,13.6236,53.489
375.943,6.25863,28.6073
576.455,2.33445,48.0655
215.131,14.3975,53.491
353.897,6.87313,28.6143
548.148,2.73381,48.2327
194.437,16.3945,53.4938
325.16,7.89899,28.6974
530.043,2.82501,47.8215
175.846,18.1245,53.4965
314.373,8.66322,28.7196
515.999,3.13365,48.2573
157.955,20.0056,53.5013
293.675,8.8438,28.7605
488.361,3.493,47.9926
159.496,19.8394,53.4973
290.462,9.37365,28.9139
460.532,3.91793,46.6551
259.49,9.50911,53.1332
433.908,4.02883,28.5908
652.484,1.56723,41.7162
253.631,10.6947,53.1332
418.939,4.58156,28.6089
629.257,1.81739,45.2094
231.722,12.0278,53.1355
390.801,5.31941,28.6139
611.701,2.02304,46.5765
223.244,13.332,53.1354
371.339,5.83363,28.6091
573.677,2.44457,48.0256
207.822,14.3461,53.1399
349.931,6.93228,28.6773
544.574,2.63023,48.3811
186.762,16.1702,53.143
326.476,7.59607,28.6968
520.614,3.01474,47.7034
174.914,17.4684,53.1426
315.311,7.79248,28.7447
500.805,3.16902,47.5864
171.682,17.8863,53.1454
292.864,8.9627,28.9308
481.5,3.46623,48.2257
163.352,21.0014,53.1523
276.931,9.39846,28.9239
472.335,3.84413,46.7825


==> figdata/fig2d_extra.csv <==
dimension,reverse,forward
256.902,11.1378,55.9607
433.949,4.90041,30.4615
648.801,1.95918,46.4419
243.115,13.0886,55.9614
418.46,5.45701,30.4915
626.051,2.17398,49.3541
232.38,14.4134,55.9623
402.421,6.06079,30.4969
608.262,2.49057,50.7502
215.59,15.0771,55.9625
377.988,6.91535,30.5506
577.593,2.63947,50.9618
198.124,17.3893,55.9652
349.721,8.09646,30.555
547.545,3.22526,52.3473
190.359,17.8762,55.966
320.788,9.33933,30.6507
526.42,3.3584,51.6268
188.102,18.5984,55.9645
319.063,9.01316,30.7241
508.569,3.61163,51.332
168.532,21.6858,55.9725
298.947,10.2377,30.7325
490.352,4.01322,51.7423
160.51,22.0039,55.9799
283.663,10.6897,30.7856
477.554,4.35245,50.4775
261.361,11.1871,56.2517
431.44,4.82531,31.7528
647.245,1.87755,46.0802
253.693,12.2304,56.2528
415.554,5.80106,31.7833
637.121,2.06147,50.5299
229.401,13.7995,56.2548
390.216,6.54534,31.8008
599.225,2.50674,51.4419
214.334,17.1503,56.2551
364.763,7.11167,31.8471
574.301,2.84229,51.8013
204.601,16.0388,56.2565
344.597,8.16439,31.912
550.236,2.96615,52.6005
198.938,17.4561,56.2588
337.224,8.05328,31.9634
529.331,3.53277,53.0352
182.687,18.6576,56.2598
323.073,8.61282,32.0625
504.704,3.7546,51.9124
164.613,21.7338,56.2652
296.533,10.5069,32.2099
476.926,4.1158,52.6873
161.277,23.8865,56.2666
279.764,11.1915,32.286
462.887,4.68621,50.6894
252.565,11.9105,56.3562
429.131,5.16024,31.5108
647.45,1.81648,45.7728
246.205,13.161,56.3578
415.744,5.65266,31.5208
628.441,2.20565,49.2507
220.667,14.3015,56.3576
394.391,6.39146,31.5289
603.031,2.47705,50.2041
212.536,15.2713,56.3589
374.57,7.13023,31.5299
574.33,2.88111,51.3949
206.047,16.7958,56.3626
352.826,7.76738,31.6266
548.248,3.14072,51.2973
191.295,17.7058,56.3633
342.923,8.52465,31.5906
524.014,3.62732,51.7072
181.521,19.245,56.3641
311.286,9.55583,31.7074
511.378,3.75697,50.6138
173.003,20.1135,56.3681
299.823,9.86968,31.7527
492.807,4.12195,50.981
151.581,22.4416,56.3705
293.988,10.8576,31.8694
479.108,4.39373,50.9043
252.869,11.3757,56.5116
429.245,4.81526,31.7295
649.119,1.90406,44.6697
241.864,13.1397,56.513
415.865,5.2476,31.7311
627.68,2.11668,48.4979
231.448,14.5295,56.5136
401.848,6.24273,31.7492
604.982,2.38774,49.0191
217.125,14.7136,56.5161
375.943,6.98389,31.8024
576.455,2.59351,50.042
215.131,15.8581,56.5156
353.897,7.37814,31.8269
548.148,3.12482,52.2874
194.437,18.3217,56.5187
325.16,8.87382,31.9078
530.043,3.24864,51.0639
175.846,19.7634,56.52
314.373,9.35389,31.9357
515.999,3.51974,50.8477
157.955,22.7295,56.5254
293.675,10.1483,32.1365
488.361,4.10002,50.7667
159.496,22.2998,56.5281
290.462,10.5395,32.1046
460.532,4.53121,50.2468
259.49,11.1749,56.5399
433.908,4.99151,31.1673
652.484,1.81222,44.7038
253.631,12.8339,56.541
418.939,5.35704,31.1862
629.257,2.19009,49.023
231.722,13.9288,56.5423
390.801,6.22972,31.209
611.701,2.37578,50.2342
223.244,15.2269,56.5426
371.339,6.97185,31.2439
573.677,2.94743,50.7042
207.822,17.0604,56.5442
349.931,7.59278,31.2759
544.574,3.12245,52.1552
186.762,18.3289,56.5457
326.476,8.60746,31.3478
520.614,3.37065,52.5506
174.914,20.3236,56.5506
315.311,9.14059,31.4727
500.805,3.73205,51.9694
171.682,20.3375,56.5512
292.864,10.7799,31.5634
481.5,4.16442,51.9546
163.352,23.2442,56.5565
276.931,11.0536,31.614
472.335,4.44993,52.0697


==> figdata/fig2d_incomplete.csv <==
dimension,reverse,forward
256.902,1.05367,101.022
433.949,0.532205,103.194
648.801,0.367539,86.2337
243.115,1.39167,101.022
418.46,0.528109,103.246
626.051,0.372245,93.8938
232.38,1.16032,101.022
402.421,0.488266,103.254
608.262,0.395137,94.9763
215.59,1.36301,101.022
377.988,0.515942,103.239
577.593,0.380647,96.2645
198.124,1.4672,101.021
349.721,0.618568,103.291
547.545,0.39723,99.2247
190.359,1.77389,101.024
320.788,0.559911,103.174
526.42,0.423773,99.9152
188.102,1.81597,101.023
319.063,0.592223,103.254
508.569,0.385843,99.3539
168.532,2.08679,101.025
298.947,0.578448,103.072
490.352,0.397234,100.522
160.51,2.08147,101.024
283.663,0.611764,103.07
477.554,0.382997,99.722
261.361,1.15995,101.078
431.44,0.45968,101.337
647.245,0.387648,85.9733
253.693,1.44634,101.078
415.554,0.516103,101.349
637.121,0.377696,93.0693
229.401,1.38585,101.077
390.216,0.536718,101.349
599.225,0.374041,96.5877
214.334,1.67547,101.077
364.763,0.507706,101.254
574.301,0.393387,97.6994
204.601,1.37556,101.077
344.597,0.658122,101.29
550.236,0.398126,98.5886
198.938,1.43004,101.077
337.224,0.609892,101.373
529.331,0.395264,99.0048
182.687,1.68705,101.078
323.073,0.576544,101.148
504.704,0.429471,100.177
164.613,1.96161,101.081
296.533,0.574295,101.16
476.926,0.40422,100.022
161.277,2.17646,101.077
279.764,0.613107,101.314
462.887,0.393709,100.571
252.565,1.40189,101.165
429.131,0.550723,100.544
647.45,0.410136,88.7622
246.205,1.33239,101.165
415.744,0.522734,100.457
628.441,0.399272,93.7955
220.667,1.46732,101.166
394.391,0.548287,100.528
603.031,0.399598,96.4013
212.536,1.3538,101.164
374.57,0.539675,100.509
574.33,0.404937,98.8843
206.047,1.7227,101.166
352.826,0.530366,100.59
548.248,0.435534,99.6085
191.295,1.74892,101.165
342.923,0.564811,100.773
524.014,0.383573,99.0655
181.521,1.47477,101.166
311.286,0.59665,100.613
511.378,0.398551,100.704
173.003,1.48074,101.164
299.823,0.607621,100.87
492.807,0.395075,100.533
151.581,2.13449,101.165
293.988,0.628293,100.717
479.108,0.4088,100.562
252.869,1.11391,100.831
429.245,0.531266,98.7556
649.119,0.374096,85.1556
241.864,1.45004,100.831
415.865,0.550436,98.7756
627.68,0.388448,93.4088
231.448,1.66583,100.831
401.848,0.559929,98.7183
604.982,0.40722,95.832
217.125,1.44278,100.831
375.943,0.596256,98.8247
576.455,0.400326,98.3381
215.131,1.21781,100.832
353.897,0.62669,98.7792
548.148,0.390587,99.3058
194.437,1.63015,100.831
325.16,0.652612,98.9033
530.043,0.413076,99.247
175.846,1.80633,100.833
314.373,0.649734,98.7488
515.999,0.407839,100.372
157.955,2.79856,100.834
293.675,0.682172,98.8602
488.361,0.391408,101.184
159.496,2.27339,100.836
290.462,0.554537,98.9087
460.532,0.440948,100.184
259.49,0.988152,101.444
433.908,0.519437,101.677
652.484,0.377073,84.1918
253.631,1.1502,101.443
418.939,0.542809,101.616
629.257,0.379014,93.3976
231.722,1.2808,101.443
390.801,0.554959,101.671
611.701,0.370703,96.1962
223.244,1.48031,101.444
371.339,0.52962,101.78
573.677,0.377822,98.0466
207.822,1.54486,101.444
349.931,0.647241,101.752
544.574,0.422463,98.991
186.762,1.65382,101.444
326.476,0.625635,101.719
520.614,0.423743,98.6777
174.914,1.45871,101.444
315.311,0.589285,101.743
500.805,0.404501,99.6497
171.682,1.43227,101.443
292.864,0.598289,101.832
481.5,0.408841,100.414
163.352,1.55109,101.448
276.931,0.610883,101.804
472.335,0.413839,100.656


==> figdata/fig2d_partial.csv <==
dimension,reverse,forward
256.902,17.731,79.7203
433.949,6.52786,44.665
648.801,1.81817,50.3189
243.115,20.3044,79.7212
418.46,7.70837,44.6691
626.051,2.1974,54.4075
232.38,21.9649,79.7208
402.421,8.71486,44.7236
608.262,2.74561,56.9597
215.59,22.9804,79.7211
377.988,10.0979,44.7781
577.593,3.28439,58.4306
198.124,25.7125,79.7225
349.721,12.0258,44.8034
547.545,4.37211,60.0442
190.359,26.9482,79.7261
320.788,13.7555,44.8553
526.42,4.6274,60.7504
188.102,27.5479,79.7242
319.063,13.7951,44.9499
508.569,5.3135,59.7904
168.532,30.8232,79.7252
298.947,15.7084,45.0009
490.352,5.76299,61.0583
160.51,32.025,79.7296
283.663,16.3508,45.1455
477.554,6.62766,60.1206
261.361,18.5309,79.5629
431.44,6.59562,46.4685
647.245,1.75757,51.2605
253.693,19.1974,79.5633
415.554,8.00482,46.4776
637.121,2.06613,56.393
229.401,21.721,79.564
390.216,9.71623,46.523
599.225,2.90563,58.5705
214.334,24.9088,79.5662
364.763,10.9558,46.5807
574.301,3.76665,60.447
204.601,24.7008,79.5662
344.597,12.5542,46.5711
550.236,4.13732,59.659
198.938,26.886,79.567
337.224,13.0954,46.6412
529.331,4.92166,61.602
182.687,27.6252,79.5686
323.073,13.8809,46.6385
504.704,5.84293,61.2282
164.613,32.8489,79.5698
296.533,16.6843,46.7968
476.926,6.88305,61.0779
161.277,33.5103,79.5727
279.764,18.7814,46.9551
462.887,7.53238,61.0632
252.565,18.5152,79.3514
429.131,6.83762,45.7591
647.45,1.55092,49.9208
246.205,20.0219,79.3514
415.744,7.72968,45.759
628.441,2.21651,54.1413
220.667,21.9313,79.3523
394.391,9.01128,45.7983
603.031,2.66409,56.2713
212.536,24.0515,79.3521
374.57,10.4629,45.8313
574.33,3.33289,57.835
206.047,25.77,79.3561
352.826,11.8329,45.9001
548.248,4.22504,59.0924
191.295,27.2216,79.3557
342.923,12.9554,45.954
524.014,4.90192,59.083
181.521,29.1504,79.3584
311.286,14.4531,46.0303
511.378,5.46106,59.865
173.003,29.8893,79.3615
299.823,15.5964,46.0827
492.807,5.87884,59.5546
151.581,33.9899,79.3626
293.988,16.2912,46.1018
479.108,6.55672,60.0042
252.869,18.0404,79.7971
429.245,6.79145,45.7073
649.119,1.66481,49.5714
241.864,20.5806,79.7982
415.865,7.9816,45.6891
627.68,2.16802,54.0587
231.448,22.8322,79.7991
401.848,8.92996,45.6971
604.982,2.67829,55.8589
217.125,23.481,79.799
375.943,10.5701,45.7261
576.455,3.35011,59.3114
215.131,24.8618,79.8009
353.897,11.7313,45.7938
548.148,4.27536,59.0509
194.437,27.5066,79.8008
325.16,13.8465,45.9537
530.043,4.88615,60.2255
175.846,29.8089,79.8049
314.373,14.7338,46.0155
515.999,5.31757,60.8217
157.955,33.4646,79.8091
293.675,15.4073,46.1023
488.361,6.18692,61.2443
159.496,33.0634,79.8081
290.462,16.6441,46.1837
460.532,7.26221,59.9434
259.49,17.8691,79.9828
433.908,6.46305,46.9915
652.484,1.54093,49.4885
253.631,19.7562,79.9844
418.939,7.46862,47.0081
629.257,2.09606,55.3557
231.722,21.9826,79.9846
390.801,9.02446,47.0392
611.701,2.74372,56.7068
223.244,23.2533,79.9837
371.339,10.4302,47.068
573.677,3.78761,58.8966
207.822,24.9895,79.9863
349.931,11.9379,47.1497
544.574,4.19369,61.1668
186.762,27.7203,79.9879
326.476,13.6232,47.191
520.614,5.05898,61.0773
174.914,29.7904,79.9889
315.311,14.4093,47.2955
500.805,5.67034,61.3179
171.682,30.2718,79.9909
292.864,16.4507,47.4715
481.5,6.23188,60.9212
163.352,33.8187,79.9933
276.931,17.1609,47.4396
472.335,6.94793,60.2499


==> figdata/fig3a.csv <==
x,world,reverse,stimuli,noise,sites,absent
1,complete,0.147731,0.0829106,0.0858353,0.683524,0
2,extra,0.0914045,0.0740996,0.0755895,0.758906,0
3,top,0.198428,0.0456765,0.0338345,5.55112e-17,0.722061
4,notop,0.0294771,0.0691337,0.051556,0.571895,0.277939
5,half,0.110168,0.0726914,0.0708984,0.25709,0.489152
6,flatter,0.0746798,0.0809806,0.0666306,0.777709,0
7,steeper,0.182836,0.0762907,0.118881,0.621993,0


==> figdata/fig3b_complete.csv <==
true,raw,independent,shared
1,0.301149,0.299454,0.272172
1,0.304522,0.277962,0.26967
1,0.283339,0.284208,0.251311
1,0.243142,0.22789,0.212386
1,0.257157,0.254568,0.218552
1,0.317727,0.290507,0.253467
1,0.304186,0.276552,0.266055
1,0.25095,0.256004,0.241664
1,0.318236,0.316116,0.30091
1,0.297021,0.298884,0.271617
1,0.216318,0.236907,0.18163
1,0.231187,0.230206,0.20399
1,0.236751,0.240892,0.229285
1,0.263435,0.26936,0.237268
1,0.273088,0.292534,0.259022
1,0.256994,0.247159,0.223599
1,0.212351,0.242368,0.190654
1,0.225121,0.211403,0.200265
1,0.261831,0.256405,0.239888
1,0.233789,0.270292,0.216592
1,0.312762,0.347987,0.320331
1,0.273893,0.271951,0.230228
1,0.193841,0.234796,0.16945
1,0.289047,0.295512,0.264105
1,0.313088,0.275412,0.237407
1,0.32175,0.33069,0.305992
1,0.312105,0.303772,0.277431
1,0.261649,0.254998,0.217841
1,0.230154,0.242816,0.239525
1,0.29544,0.264569,0.251844
1,0.270684,0.298696,0.235581
1,0.294878,0.280018,0.2666
1,0.220474,0.240982,0.216162
1,0.339586,0.330986,0.316884
1,0.273115,0.269509,0.253017
1,0.306382,0.288243,0.259059
1,0.222501,0.238549,0.180962
1,0.288894,0.263982,0.253183
1,0.273214,0.250041,0.204526
1,0.332385,0.338618,0.304149
1,0.254965,0.231793,0.193717
1,0.228594,0.215161,0.181555
1,0.273316,0.271609,0.247404
1,0.296111,0.276901,0.235774
1,0.242533,0.267087,0.221355
1,0.257752,0.240906,0.237282
1,0.273086,0.294007,0.24655
1,0.19208,0.174013,0.158119
1,0.314985,0.291533,0.26781
1,0.299356,0.281098,0.253614
1,0.278443,0.278924,0.268134
1,0.31943,0.304616,0.297427
1,0.273052,0.244112,0.1792
1,0.240436,0.245772,0.224647
1,0.240023,0.268066,0.23884
1,0.32385,0.298984,0.283877
1,0.345638,0.309708,0.307252
1,0.266463,0.283696,0.262206
1,0.230646,0.227548,0.203377
1,0.311053,0.308128,0.287805
1,0.305944,0.309058,0.280664
1,0.274282,0.277105,0.236662
1,0.22691,0.254566,0.238268
1,0.244868,0.232636,0.209424
1,0.251021,0.269867,0.241338
1,0.223873,0.244824,0.21903
1,0.25042,0.218826,0.20156
1,0.300232,0.30286,0.269437
1,0.230286,0.239364,0.226868
1,0.206053,0.223355,0.192181
1,0.119793,0.163469,0.126436
1,0.100348,0.129196,0.0815315
1,0.122099,0.119424,0.087495
1,0.12516,0.127448,0.089397
1,0.078358,0.162782,0.0941841
1,0.261583,0.260201,0.223401
1,0.148009,0.154833,0.12963
1,0.118849,0.111211,0.103243
1,0.132102,0.117673,0.0834546
1,0.112019,0.0984712,0.0808915
1,0.125038,0.139144,0.0839186
1,0.0929393,0.108667,0.0704538
1,0.143428,0.15292,0.104109
1,0.202545,0.192769,0.122925
1,0.161945,0.173626,0.133007
1,0.122898,0.130247,0.0815314
1,0.129548,0.179032,0.125136
1,0.113086,0.106647,0.0639406
1,0.131256,0.118348,0.0972734
1,0.122448,0.147715,0.110013
1,0.201988,0.217044,0.162348
1,0.0900948,0.121453,0.0902212
1,0.163376,0.119427,0.107273
1,0.142021,0.110232,0.109571
1,0.181774,0.173801,0.120638
1,0.166164,0.13228,0.12932
1,0.126033,0.144932,0.121661
1,0.166114,0.153201,0.114397
1,0.152122,0.146754,0.0938675
1,0.0838434,0.0960725,0.0602114
1,0.164216,0.136746,0.0964051
1,0.098423,0.114965,0.0834625
1,0.146891,0.160824,0.120762
1,0.0703502,0.118263,0.0946985
1,0.127799,0.11593,0.093134
1,0.157919,0.113146,0.107236
1,0.132732,0.152649,0.0988049
1,0.162524,0.184293,0.127842
1,0.0977292,0.172209,0.127811
1,0.158842,0.141188,0.109003
1,0.126221,0.131674,0.113391
1,0.0705405,0.0985529,0.0706629
1,0.0835585,0.114522,0.0982018
1,0.100687,0.0920453,0.075912
1,0.156845,0.119434,0.105319
1,0.172798,0.13904,0.109802
1,0.146924,0.162505,0.141035
1,0.114447,0.105862,0.0898705
1,0.132877,0.116565,0.0927563
1,0.137081,0.124558,0.102657
1,0.175209,0.206902,0.159536
1,0.204809,0.227611,0.155884
1,0.126136,0.130541,0.105831
1,0.180687,0.17381,0.125413
1,0.182622,0.149812,0.116705
1,0.12787,0.11975,0.0955346
1,0.139952,0.120036,0.0979347
1,0.152738,0.157162,0.106855
1,0.13155,0.118314,0.129047
1,0.0860121,0.120158,0.0597485
1,0.0823368,0.103058,0.0757645
1,0.145398,0.144463,0.0952282
1,0.116692,0.101939,0.0881016
1,0.156186,0.146238,0.117785
1,0.183786,0.152602,0.138419
1,0.134729,0.140358,0.121924
1,0.0954119,0.10836,0.082019
1,0.0768654,0.131478,0.0686954
1,0.121794,0.129652,0.0721348
1,0.152256,0.153537,0.1079
1,0.11583,0.144597,0.104549
1,0.104632,0.136459,0.114685
1,0.120269,0.120066,0.0748388
1,0.115476,0.116855,0.0845371
1,0.0923228,0.125844,0.0890889
1,0.102409,0.112647,0.089381
1,0.156359,0.152945,0.0791927
1,0.0853804,0.12571,0.102505
1,0.130862,0.123943,0.0899629
1,0.169337,0.180544,0.122538
1,0.159507,0.148338,0.138408
1,0.145585,0.105172,0.0758027
1,0.191255,0.174583,0.13496
1,0.109967,0.122421,0.089382
1,0.038883,0.0753717,0.0555498
1,0.167148,0.169427,0.125339
1,0.100308,0.0935374,0.0657151
1,0.148504,0.160361,0.134038
1,0.0937287,0.0674076,0.041032
1,0.084449,0.0959639,0.0622677
1,0.0880039,0.0728786,0.0563195
1,0.0682494,0.0659367,0.0534024
1,0.0663382,0.0619126,0.0576108
1,0.0967898,0.101891,0.0862623
1,0.079344,0.0991346,0.070135
1,0.113136,0.100142,0.0584215
1,0.0637889,0.0668532,0.0371304
1,0.0591744,0.0609854,0.0530534
1,0.0858334,0.083602,0.0626801
1,0.204462,0.194636,0.162009
1,0.0904905,0.081427,0.0433504
1,0.0833396,0.112175,0.049594
1,0.0950901,0.0749991,0.0549718
1,0.066813,0.0882618,0.06939
1,0.0807691,0.0850024,0.0608341
1,0.0788224,0.0777049,0.0461235
1,0.0658597,0.066522,0.0391859
1,0.0619908,0.0903631,0.0482804
1,0.0831614,0.073381,0.0712013
1,0.0838876,0.120043,0.0960404
1,0.0949029,0.067271,0.0450077
1,0.0804299,0.0678187,0.0541325
1,0.0943394,0.0730115,0.0754916
1,0.0654975,0.0837194,0.0569048
1,0.0663289,0.0962896,0.0665536
1,0.0857758,0.0742668,0.0638289
1,0.139322,0.104051,0.0879698
1,0.0893217,0.104964,0.0726978
1,0.0871185,0.0764995,0.0601981
1,0.0914379,0.0631913,0.0531714
1,0.105103,0.0841103,0.0847294
1,0.0737396,0.0868892,0.0590397
1,0.103966,0.0935953,0.0715683
1,0.0481876,0.0638272,0.0410934
1,0.0780166,0.0744364,0.0739056
1,0.102764,0.0858268,0.057656
1,0.0908282,0.105795,0.0746623
1,0.114407,0.116611,0.119191
1,0.11315,0.121716,0.0899885
1,0.093226,0.102859,0.0681173
1,0.102724,0.103683,0.0753848
1,0.17343,0.17502,0.135829
1,0.0681724,0.0721097,0.0395215
1,0.117871,0.130048,0.110504
1,0.0861102,0.0695422,0.0495071
1,0.175681,0.171026,0.121333
1,0.098322,0.075555,0.0503023
1,0.0715373,0.0891183,0.0603909
1,0.168535,0.195476,0.177297
1,0.0695654,0.0832464,0.0600126
1,0.0700276,0.0773262,0.0548375
1,0.0647119,0.0696092,0.0404347
1,0.0486542,0.056068,0.0396023
1,0.056314,0.0924567,0.0563161
1,0.0485062,0.0803484,0.0343331
1,0.0995817,0.0751047,0.0562028
1,0.0947175,0.125376,0.0572832
1,0.094243,0.0788089,0.057514
1,0.131078,0.118275,0.101852
1,0.246884,0.262938,0.195335
1,0.192205,0.179687,0.122585
1,0.135344,0.163298,0.0980463
1,0.0468469,0.0939719,0.0561452
1,0.0924357,0.119691,0.0896402
1,0.0550656,0.0556496,0.0403447
1,0.0537913,0.070721,0.0355538
1,0.0641341,0.0960471,0.0575569
1,0.0645872,0.0504063,0.0434311
1,0.0975524,0.100787,0.0688415
1,0.0884163,0.0927424,0.0463545
1,0.0649446,0.0780775,0.0616286
1,0.073177,0.0784412,0.0574117
1,0.082149,0.0904434,0.073052
1,0.102894,0.0704112,0.0455486
1,0.088218,0.097449,0.0742309
1,0.141278,0.0842643,0.0561806
1,0.106003,0.0956664,0.0505876
1,0.0639785,0.08498,0.067154
1,0.0992612,0.103625,0.0842454
1,0.136991,0.124777,0.0816423
1,0.0804919,0.085289,0.0564913
1,0.141039,0.131798,0.107244
1,0.063991,0.0895766,0.0888936
1,0.0670992,0.0757078,0.0704741
1,0.193802,0.205451,0.155953
1,0.0982453,0.091301,0.0681742
1,0.0640699,0.0721743,0.060989
1,0.141432,0.178433,0.105882
1,0.0562473,0.054354,0.0494252
1,0.114085,0.0936516,0.0864915
1,0.170435,0.153452,0.11038
1,0.0445402,0.0573438,0.0466791
1,0.0743671,0.0623202,0.0404308
1,0.0641766,0.074249,0.0451026
1,0.0693493,0.063342,0.0583956
1,0.132458,0.120261,0.0911797
1,0.106098,0.100816,0.0695356
1,0.0845745,0.0911055,0.0697472
1,0.0689657,0.0823947,0.0717467
1,0.0949216,0.119579,0.0700297
1,0.162071,0.084082,0.0623481
1,0.0797186,0.086531,0.0637573
1,0.0775021,0.0942391,0.0661764
1,0.0644831,0.0752156,0.0507381
1,0.0640465,0.0512627,0.0496635
1,0.0930706,0.0905449,0.0822043
1,0.0896294,0.0892982,0.0537336
1,0.24427,0.195406,0.19576
1,0.088538,0.0755527,0.0458502
1,0.0795975,0.0940487,0.0665448
1,0.0933409,0.0900659,0.0705186
1,0.165705,0.146493,0.136331
1,0.0953451,0.0822272,0.0507767
1,0.0780613,0.0780441,0.0674129
1,0.0697518,0.0724002,0.0531435
1,0.189244,0.17264,0.129535
1,0.139185,0.0998921,0.0754036
1,0.0803329,0.0698368,0.0530595
1,0.0679196,0.0612618,0.0480683
1,0.283523,0.270401,0.218552
1,0.0627675,0.0487488,0.0359393
1,0.0646046,0.0701706,0.0576645
1,0.0518078,0.0877375,0.0596511
1,0.167441,0.178824,0.13876
1,0.0606159,0.0594247,0.0610429
1,0.0732546,0.0716901,0.0554727
1,0.0678544,0.0733194,0.0473256
1,0.0988774,0.115492,0.0919294
1,0.0687466,0.0581459,0.0472647
1,0.0963873,0.106788,0.0869196
1,0.0834322,0.0733427,0.0557927
1,0.129004,0.104384,0.0882004
1,0.0654977,0.0347377,0.0354464
1,0.094795,0.103775,0.0699448
1,0.132269,0.0999649,0.0906
1,0.0804419,0.0985808,0.0737537
1,0.0790158,0.0775264,0.0515618
1,0.0840985,0.0597824,0.063143
1,0.102467,0.0993048,0.0731833
1,0.0510952,0.081818,0.0583668
1,0.0780844,0.0776697,0.0577231
1,0.0985832,0.120031,0.0865742
1,0.0756401,0.0838145,0.0584682
1,0.0954977,0.0946949,0.0783749
1,0.129605,0.0772569,0.0571624
1,0.104187,0.0793656,0.0605606
1,0.0823504,0.0789444,0.0532009
1,0.0629791,0.099953,0.0486279
1,0.112731,0.120458,0.0683519
1,0.035153,0.0732526,0.0444621
1,0.0825865,0.0711453,0.0612121
1,0.0788921,0.121597,0.0973398
1,0.109488,0.11868,0.0783357
1,0.0802162,0.0815749,0.0514514
1,0.0845674,0.0753778,0.041136
1,0.0552217,0.074421,0.0427986
1,0.0792805,0.0940646,0.0510529
1,0.0855892,0.0919591,0.0598267
1,0.0823743,0.0966953,0.056003
1,0.0686131,0.0767535,0.0542577
1,0.168354,0.142682,0.0974934
1,0.0724798,0.0666938,0.0371174
1,0.0752303,0.0753892,0.0411912
1,0.175898,0.153319,0.141518
1,0.0744502,0.0967525,0.054358
1,0.113062,0.0953656,0.0676471
1,0.0604526,0.0497196,0.0517131
1,0.0645085,0.0910253,0.0676543
1,0.0936805,0.105315,0.0630072
1,0.0788965,0.0839892,0.0673624
1,0.082661,0.0697701,0.0631184
1,0.0858691,0.101407,0.068373
1,0.116949,0.0888193,0.0581586
1,0.0640145,0.0909359,0.0600375
1,0.0954119,0.112157,0.0973952
1,0.0720035,0.0935587,0.0801596
1,0.0792812,0.0775039,0.0722569
1,0.0915232,0.0811699,0.054413
1,0.082816,0.0812825,0.0366738
1,0.155268,0.148735,0.10352
1,0.0713622,0.0682211,0.0823895
1,0.0814203,0.0959204,0.0652651
1,0.107874,0.127317,0.0735604
1,0.0575004,0.0952865,0.0576728
1,0.146586,0.140723,0.0935122
1,0.0589135,0.0691238,0.0564771
1,0.0917083,0.0651157,0.0663367
1,0.113898,0.104296,0.0758097
1,0.0730977,0.0654069,0.0347456
1,0.103828,0.0987547,0.0724463
1,0.114895,0.108556,0.0592658
1,0.106652,0.0873164,0.0544605
1,0.0937736,0.106802,0.068149
1,0.0925355,0.0995474,0.0615656
1,0.099709,0.0843667,0.0588982
1,0.144093,0.142507,0.0937827
1,0.0841617,0.084076,0.0608785
1,0.0875435,0.0687317,0.0685813
1,0.12232,0.0913121,0.0701041
1,0.055277,0.086205,0.061111
1,0.0536401,0.0781043,0.0517902
1,0.0765563,0.108997,0.0535226
1,0.0821782,0.0919456,0.0638584
1,0.127103,0.116766,0.0988179
1,0.108802,0.115675,0.0934346
1,0.0873143,0.103345,0.0702262
1,0.0641646,0.0870144,0.0727797
1,0.0726301,0.0630402,0.0381311
1,0.0812902,0.0836573,0.047464
1,0.0541459,0.0738939,0.0432591
1,0.112794,0.121913,0.0900145
1,0.0870706,0.0955661,0.0540645
1,0.109293,0.0965779,0.0584253
1,0.0772552,0.100268,0.0623607
1,0.123218,0.116327,0.0705887
1,0.0929658,0.110533,0.0466932
1,0.12756,0.103602,0.10077
1,0.118112,0.0905867,0.0419949
1,0.0666505,0.0853549,0.0650304
1,0.127549,0.0875825,0.0727964
1,0.102066,0.0701372,0.0602891
1,0.10615,0.0866591,0.0481877
1,0.160157,0.164319,0.134446
1,0.0723024,0.0778926,0.0529345
1,0.1274,0.0981933,0.0702941
1,0.126529,0.105388,0.0739189
1,0.100238,0.0730157,0.0615557
1,0.254739,0.23101,0.155464
1,0.367053,0.400542,0.332947
1,0.112437,0.0839629,0.0702752
1,0.119151,0.0906182,0.068416
1,0.0725657,0.0686029,0.0475356
1,0.075742,0.081012,0.0607728
1,0.0488746,0.0753876,0.0439606
1,0.122513,0.07677,0.0420649
1,0.0583501,0.0767693,0.0754141
1,0.0679534,0.10034,0.0640859
1,0.086504,0.0906237,0.0531415
1,0.0437807,0.0651375,0.0498737
1,0.0684468,0.0995435,0.0455728


==> figdata/fig3b_notop.csv <==
true,raw,independent,shared
0.614693,0.0259951,0.246078,0.220143
0.654866,0.0370675,0.196144,0.157495
0.645735,0.0208728,0.215069,0.197664
0.576495,0.0234904,0.320121,0.285348
0.655189,0.0577823,0.237768,0.197405
0.700681,0.0533055,0.224649,0.187984
0.662349,0.0283151,0.202365,0.169814
0.575328,0.0131288,0.316399,0.296021
0.623736,0.0348081,0.299782,0.272701
0.621818,0.0527665,0.224625,0.180586
0.667391,0.0240707,0.219039,0.193536
0.655065,0.0572284,0.178702,0.142019
0.539179,0.00470599,0.293734,0.255393
0.642947,0.0411458,0.233986,0.226414
0.735645,0.0375013,0.150496,0.149973
0.613973,0.0420362,0.272864,0.263005
0.597566,0.0212825,0.311465,0.304391
0.606982,0.0218858,0.305835,0.270978
0.644613,0.0323384,0.256534,0.21281
0.618167,0.0248197,0.204636,0.166269
0.699445,0.0358834,0.21036,0.180631
0.471111,0.0117824,0.36574,0.317346
0.578773,0.0364657,0.330631,0.26684
0.575199,0.0332249,0.307118,0.293203
0.642431,0.0230798,0.253622,0.215785
0.6584,0.0169437,0.202594,0.126296
0.648682,0.035334,0.200048,0.158117
0.665242,0.0396411,0.226566,0.216177
0.660359,0.0527885,0.189584,0.162748
0.666081,0.0261528,0.222459,0.189039
0.625702,0.0554872,0.254686,0.231868
0.677121,0.0461788,0.242341,0.207363
0.647867,0.01426,0.294042,0.270617
0.641558,0.0469789,0.215663,0.185785
0.661734,0.0135309,0.264154,0.241844
0.655777,0.0556607,0.15565,0.13052
0.572266,0.0537728,0.262434,0.248806
0.678438,0.0378642,0.240282,0.205124
0.527114,0.0270384,0.351654,0.330604
0.70433,0.0295977,0.202952,0.175996
0.698769,0.031367,0.231676,0.213463
0.56812,0.023349,0.343903,0.309048
0.662355,0.0768724,0.272435,0.258255
0.609239,0.0263424,0.307465,0.28743
0.619076,0.0401508,0.181252,0.164962
0.613481,0.0162103,0.267191,0.240728
0.709564,0.0188521,0.220162,0.18001
0.540268,0.0249219,0.359092,0.331067
0.661428,0.0369059,0.183509,0.130429
0.696669,0.0545121,0.175336,0.154817
0.650786,0.0237162,0.231944,0.203458
0.640827,0.0353494,0.289565,0.285089
0.670238,0.047715,0.195107,0.19582
0.670789,0.0415992,0.219854,0.19124
0.618629,0.0300956,0.273666,0.25074
0.68102,0.0639511,0.22192,0.204709
0.656079,0.0513527,0.180478,0.169904
0.626042,0.0119381,0.202486,0.188468
0.255954,-0.00234412,0.321771,0.254943
0.600126,0.0376667,0.272921,0.260992
0.715147,0.0870714,0.191563,0.158191
0.598313,0.0164969,0.245322,0.243076
0.57775,0.0334828,0.252774,0.242179
0.636673,0.0444028,0.287291,0.265845
0.682703,0.0291722,0.203458,0.192552
0.576471,0.0146681,0.191102,0.120797
0.711614,0.0453925,0.147245,0.106765
0.776863,0.066404,0.102651,0.0730573
0.763916,0.0433435,0.0958536,0.0681691
0.667634,0.0439404,0.174748,0.147548
0.755972,0.0177245,0.082381,0.0885115
0.725213,0.0141548,0.0910038,0.0936624
0.731661,0.0252576,0.103112,0.0637128
0.741794,0.0168928,0.130637,0.0800033
0.713198,0.0297003,0.108909,0.0899761
0.764297,0.0352694,0.0986626,0.0976135
0.672339,0.0383275,0.160028,0.10271
0.755709,0.0189609,0.0910176,0.0611018
0.714484,0.0429547,0.129689,0.108041
0.732198,0.0127911,0.103633,0.0739503
0.753972,0.0372972,0.0993849,0.0826063
0.778051,0.0625559,0.095479,0.0769943
0.721644,0.0229098,0.104459,0.0868185
0.800447,0.0211959,0.077165,0.0890688
0.784585,0.0547924,0.0926504,0.0727014
0.686297,0.0331006,0.133418,0.129302
0.705723,0.0360377,0.143351,0.101858
0.728455,0.0393915,0.107768,0.0845908
0.715294,0.0232036,0.125599,0.0843586
0.766698,0.0241973,0.085654,0.0818118
0.774698,0.0389881,0.0971216,0.0730372
0.694002,0.0504514,0.118922,0.0853559
0.665969,0.0209983,0.151117,0.111895
0.653139,0.00627716,0.150507,0.136732
0.693637,0.0494028,0.123871,0.100317
0.746589,0.0348625,0.113739,0.0856104
0.749962,0.0384099,0.107353,0.0660182
0.752203,0.0421489,0.0998968,0.0911736
0.701866,0.00524506,0.142279,0.100565
0.748665,0.0290861,0.108813,0.0801669
0.758203,0.0503927,0.0738748,0.0810302
0.729076,0.0498887,0.133001,0.102545
0.742748,0.0474741,0.129863,0.117361
0.772013,0.0420198,0.0740724,0.0534555
0.738994,0.0455278,0.105334,0.0846608
0.641406,0.0306684,0.159676,0.132671
0.72869,0.025457,0.14716,0.119538
0.716007,0.0431075,0.116514,0.0732114
0.734764,0.0615241,0.138147,0.0682314
0.679418,0.0252537,0.144598,0.116843
0.742551,0.0398039,0.106797,0.0885727
0.656977,0.0199545,0.159521,0.143177
0.74741,0.0320394,0.116673,0.0921311
0.731195,0.0706112,0.126699,0.0922045
0.763495,0.0381476,0.0972019,0.0660692
0.741091,0.0403611,0.113789,0.104292
0.681713,0.00482849,0.140642,0.0997677
0.699733,0.0359302,0.120418,0.0953535
0.776363,0.0527307,0.122872,0.08976
0.712539,0.031637,0.133944,0.0949491
0.719422,0.0124774,0.141317,0.12747
0.752428,0.0492109,0.0882797,0.076881
0.712471,0.024175,0.0957607,0.0675123
0.647746,0.0120934,0.145064,0.127975
0.751108,0.0168914,0.131802,0.0756236
0.719626,0.0468205,0.152175,0.109241
0.743814,0.0374135,0.0915993,0.0642635
0.733817,0.0340459,0.0980277,0.0967729
0.675777,0.0314418,0.167599,0.129075
0.708836,0.0151797,0.125502,0.10708
0.7169,0.0256394,0.142433,0.110537
0.772934,0.0277656,0.0921253,0.0923778
0.717694,0.0356238,0.107253,0.0834055
0.686436,0.057509,0.130489,0.0801733
0.715381,0.0512086,0.118451,0.0911433
0.73676,0.0457173,0.108417,0.0994927
0.682755,0.0162316,0.105847,0.0810023
0.777088,0.0464353,0.0903338,0.0845515
0.694038,0.0375184,0.114713,0.0801022
0.770515,0.0440358,0.0858206,0.0716569
0.723495,0.0414794,0.11474,0.0851329
0.646621,0.0312523,0.19915,0.150775
0.736684,0.0486233,0.115844,0.0899782
0.754475,0.0585992,0.111598,0.0798127
0.686916,0.0208814,0.145413,0.112465
0.77456,0.0196672,0.0996871,0.077501
0.737919,0.0528359,0.104388,0.0787031
0.66815,0.0303477,0.13933,0.108418
0.767966,0.0155789,0.108022,0.0639973
0.789022,0.0364384,0.0944565,0.0649919
0.684784,0.0469596,0.121098,0.0809201
0.688865,0.0247024,0.129428,0.0979283
0.680005,0.0425801,0.144303,0.122109
0.735726,0.0353271,0.136511,0.07611
0.736891,0.030738,0.136703,0.083148
0.652427,0.013923,0.178566,0.138902
0.729397,-0.00292834,0.103542,0.0721645
0.685554,0.0334806,0.131409,0.109387
0.695517,0.0114718,0.160302,0.128879
0.701246,0.0412556,0.158066,0.11496
0.68677,0.00797595,0.162593,0.127903
0.749845,0.0247866,0.0919621,0.0671768
0.660255,0.0226423,0.173344,0.138653
0.685545,0.0380823,0.143062,0.113833
0.752559,0.0473037,0.10878,0.0601776
0.77228,0.0356714,0.082087,0.059086
0.727851,0.0379495,0.112104,0.0636077
0.793001,0.0396292,0.0803297,0.0557996
0.807007,0.0280975,0.0668923,0.0582891
0.72352,0.0191953,0.111679,0.0856101
0.785723,0.0152654,0.100655,0.0691879
0.857042,0.0300272,0.0695368,0.0327179
0.581141,0.0169213,0.165387,0.097516
0.761705,0.0152102,0.0574046,0.0412949
0.786764,0.0358356,0.0734245,0.064877
0.801452,0.0174583,0.0739397,0.0401129
0.791055,0.0300773,0.0808002,0.0705996
0.737998,0.0207088,0.0857121,0.0719143
0.793861,0.0203803,0.0938751,0.0501906
0.800513,0.0219196,0.0733865,0.0538064
0.790475,0.0338778,0.0573702,0.0417289
0.814203,0.0421058,0.0646216,0.0657334
0.781521,0.022447,0.0855899,0.0654938
0.792752,0.0326108,0.0561754,0.0459631
0.789433,0.0162451,0.0886107,0.0730334
0.75518,0.0191829,0.0739211,0.0618313
0.790223,0.00832904,0.0789974,0.0626908
0.804067,0.0397996,0.0594078,0.0602408
0.870269,0.0376382,0.0415432,0.0362278
0.799739,0.0157687,0.069802,0.0336766
0.714792,0.00948022,0.104021,0.0711139
0.827743,0.0141891,0.0460001,0.045046
0.815391,0.0297635,0.0454536,0.0376896
0.78067,0.0113093,0.07615,0.0566968
0.853371,0.0546144,0.0563579,0.0365658
0.803208,0.0331558,0.0838572,0.0371673
0.755729,0.042339,0.10372,0.0646306
0.79753,0.0316099,0.0796026,0.0561064
0.55736,0.0132042,0.14354,0.0790254
0.821672,0.0253496,0.0582317,0.0524636
0.862356,0.0330037,0.0396896,0.0323255
0.397195,0.00968774,0.233649,0.17805
0.680781,0.0364252,0.106894,0.0739929
0.757366,0.0296716,0.0954302,0.0633426
0.818011,0.0203328,0.0667129,0.0582221
0.668885,0.0433671,0.123602,0.0917749
0.798479,0.0297045,0.0637769,0.0539608
0.751414,0.0254951,0.104497,0.071791
0.75215,0.007539,0.0928974,0.0617723
0.762405,-0.00217346,0.103107,0.0679012
0.711545,0.0388295,0.0986797,0.0472844
0.770188,0.00672827,0.0856094,0.0725161
0.831189,0.0424349,0.0650239,0.0541559
0.719768,0.0318583,0.118581,0.0783081
0.654548,-0.00122839,0.0937045,0.0602236
0.850423,0.0458169,0.0738381,0.0383318
0.681349,0.035222,0.110112,0.0793059
0.789303,0.0372888,0.0580382,0.0440165
0.81754,0.0265157,0.0682284,0.0399139
0.309201,0.00249695,0.278176,0.214492
0.735766,0.0105071,0.0782879,0.0509681
0.813721,0.0141744,0.069473,0.0676944
0.848448,0.016479,0.0633792,0.053988
0.754556,0.0162947,0.108865,0.0877564
0.800891,0.0285875,0.0611206,0.0588796
0.768,0.0213185,0.0755507,0.0539206
0.772589,0.0220508,0.112691,0.0768127
0.803742,0.0154254,0.0858465,0.0811618
0.776737,0.0319115,0.0641769,0.0504278
0.774124,0.0265216,0.0640623,0.0389071
0.81901,0.012964,0.0377516,0.0216621
0.813698,0.0227914,0.0768686,0.0363897
0.829631,0.017806,0.0678617,0.0602163
0.767869,0.0376862,0.0675394,0.0650325
0.776661,0.0260748,0.090924,0.100548
0.742054,0.013601,0.116856,0.102412
0.644766,0.0181407,0.112362,0.055942
0.853152,0.0494621,0.0461096,0.0250886
0.309198,0.000190491,0.260017,0.165368
0.790775,0.00328131,0.0615151,0.0554023
0.761862,0.00954626,0.0936587,0.081815
0.823431,0.0022168,0.0653479,0.0377402
0.789205,0.0135392,0.0653199,0.0399823
0.778759,0.0204504,0.0733977,0.0415001
0.358982,-0.00107593,0.238199,0.166115
0.775277,0.0154714,0.094367,0.0585107
0.840608,0.0260386,0.0574702,0.0273691
0.765593,0.0353815,0.122607,0.0862649
0.83191,0.00806323,0.056734,0.0425475
0.761036,0.0218636,0.109558,0.0933783
0.778472,0.0112913,0.0552041,0.0347775
0.832139,0.0405303,0.0707596,0.0528153
0.756865,0.0142284,0.118334,0.0748741
0.814587,0.0250145,0.0842926,0.0550487
0.774212,0.0326699,0.122808,0.066193
0.773059,0.0243338,0.0741655,0.0603235
0.766108,0.00785168,0.091978,0.0879897
0.461868,0.0141591,0.205939,0.154747
0.709094,0.00519464,0.0941989,0.0835343
0.749453,0.00271918,0.0815566,0.0724275
0.781177,0.0378214,0.0753299,0.0519995
0.809196,0.0343401,0.0797152,0.0739556
0.844608,0.0476493,0.0657581,0.0386516
0.347094,0.00232367,0.276521,0.217451
0.790948,0.0404326,0.0866998,0.0529333
0.773995,0.00486707,0.065295,0.0415425
0.805381,0.00969165,0.072511,0.063253
0.817726,0.0381229,0.0693515,0.0340906
0.658223,0.00439465,0.110251,0.109173
0.850143,0.0397311,0.0684644,0.0367338
0.815792,0.0282554,0.0609316,0.0406739
0.751621,0.0229686,0.0853928,0.0633635
0.760219,0.0212026,0.0703532,0.0594255
0.800739,0.0155258,0.0666537,0.0465127
0.800722,0.0115295,0.0805017,0.0631388
0.673059,0.0190679,0.0766448,0.0812588
0.829761,0.0169248,0.0710572,0.0294368
0.733708,0.0191523,0.0955145,0.0811528
0.777433,0.0227765,0.0778705,0.0567701
0.79974,0.0422048,0.0697567,0.0502489
0.815427,0.0167003,0.070005,0.0317041
0.84272,0.0293669,0.0621944,0.0419363
0.769057,0.0200565,0.0780343,0.0523042
0.803262,0.034764,0.073929,0.0381923
0.750596,-0.000382935,0.0929318,0.0762371
0.793384,0.0232352,0.0870562,0.062497
0.873036,0.0260419,0.0532419,0.0357609
0.825121,0.00781616,0.0574329,0.03846
0.848147,0.0417998,0.0542867,0.0415345
0.766866,0.0285563,0.10484,0.0841208
0.784815,0.0208281,0.0824066,0.0695308
0.76705,0.015006,0.0859615,0.0664966
0.771439,0.0103671,0.0665736,0.0579906
0.774984,0.0180765,0.101223,0.0891951
0.718826,0.0183167,0.0765311,0.0919097
0.58213,0.00989807,0.160415,0.0866175
0.79069,0.0193839,0.0835267,0.056838
0.825353,0.0331451,0.0732085,0.0623361
0.771979,0.0379362,0.101618,0.0563602
0.815342,0.0386464,0.0492809,0.0359952
0.678422,0.0149508,0.128885,0.0805352
0.783213,0.0208402,0.0980947,0.0842898
0.833204,0.0374348,0.0657992,0.040539
0.818893,0.0242916,0.0885174,0.06013
0.805614,0.0448836,0.0980133,0.0637786
0.724172,0.0177576,0.104571,0.0837754
0.814944,0.0283771,0.0784555,0.0497211
0.735961,0.0345554,0.0798142,0.0552382
0.762383,0.0375256,0.0890962,0.0780246
0.842792,0.0476196,0.0526565,0.0449647
0.817986,0.0372638,0.0728375,0.0601069
0.767118,0.0303317,0.0902241,0.0566964
0.774507,0.0527501,0.0892473,0.0682981
0.7467,0.0367444,0.0848917,0.0689107
0.758928,0.0174208,0.0951829,0.066054
0.707427,0.0271177,0.13129,0.0825885
0.80787,0.0425081,0.0558185,0.0354645
0.844778,0.0433958,0.0671633,0.0438942
0.722447,0.0355553,0.0619084,0.0547006
0.770699,0.038488,0.0798895,0.0667834
0.837885,0.0416179,0.057525,0.0360189
0.79864,0.0104316,0.0647688,0.0536688
0.786618,0.0223226,0.0654082,0.0492733
0.798107,0.00844946,0.0860386,0.0562899
0.822525,0.0389288,0.0523416,0.0377811
0.778885,0.0233291,0.0571854,0.0577366
0.815073,0.0477953,0.0594606,0.0400484
0.787941,0.0390725,0.0841356,0.0517113
0.619147,0.0248151,0.149369,0.107935
0.761809,0.0402673,0.0866601,0.0611104
0.815116,0.0254256,0.0621867,0.0413716
0.824482,0.0513309,0.0593584,0.0429428
0.819203,0.0361293,0.0551278,0.0432024
0.814091,0.0353154,0.0415649,0.0525009
0.800586,0.0368282,0.0718952,0.0440558
0.793309,0.0686052,0.0778775,0.0594141
0.786736,0.0533412,0.0825048,0.0534518
0.694433,0.0242664,0.106688,0.0817554
0.798216,0.0574826,0.0703416,0.0670166
0.796762,0.0386743,0.0728615,0.0560161
0.780902,0.0407805,0.0716397,0.0672285
0.718637,0.0105625,0.0924095,0.0741527
0.732834,0.0303832,0.0908567,0.0603216
0.744475,0.0371179,0.0863169,0.065613
0.813015,0.047848,0.054446,0.0311481
0.769709,0.0302903,0.0804925,0.0425668
0.775698,0.000745605,0.0762725,0.060393
0.796818,0.0387183,0.0912264,0.0478951
0.802963,0.0217128,0.0674374,0.0670944
0.852235,0.0384443,0.0452866,0.046035
0.798979,0.0294006,0.0625319,0.0381685
0.807144,0.0149031,0.0808868,0.0498542
0.793101,0.0242543,0.063968,0.0426696
0.825663,0.0356588,0.0962958,0.0773203
0.808842,0.0282112,0.0655568,0.0609321
0.846946,0.039963,0.0467241,0.0298373
0.713116,0.0181462,0.102235,0.0684601
0.849634,0.0418724,0.0743606,0.0540725
0.800993,0.0236125,0.0646922,0.0616603
0.80341,0.0314673,0.0818895,0.0711252
0.840978,0.0402962,0.0633761,0.0533351
0.8019,0.0419228,0.0763084,0.079343
0.50685,0.01503,0.151566,0.111699
0.748073,0.0146699,0.0814384,0.0684726
0.869627,0.0272475,0.051262,0.0258551
0.772629,0.042488,0.0838664,0.0631804
0.783496,0.00911987,0.099802,0.0600067
0.782494,0.017321,0.0681523,0.0460999
0.865543,0.0213725,0.0533752,0.0448215
0.703363,0.0262446,0.0894044,0.0696371
0.851089,0.0489574,0.0564841,0.0503635
0.849851,0.0234891,0.0682731,0.0538246
0.854211,0.0534397,0.0613479,0.0449399
0.769094,0.0250536,0.0831375,0.0591169
0.780485,0.0158589,0.0871788,0.0495128
0.692453,0.0316276,0.121649,0.0788509
0.841401,0.0296503,0.0707132,0.0510724
0.802586,0.0275839,0.090902,0.0572124
0.769949,-0.00622375,0.0930337,0.0556964
0.80938,0.0347276,0.0622105,0.0442991
0.779179,0.0712657,0.067681,0.0530946
0.813144,0.0189704,0.0608762,0.0428208
0.822906,0.0332271,0.05391,0.0645069
0.772072,0.0189219,0.0780113,0.04418
0.796341,0.0302818,0.0665364,0.0541859
0.685615,0.0102269,0.11439,0.0862652
0.785532,0.016615,0.084728,0.0550846
0.544801,0.0131024,0.133014,0.109711
0.733434,0.0513555,0.0752471,0.0485608
0.709515,0.0266272,0.106463,0.0668048
0.765216,0.0373645,0.073924,0.0671855
0.871784,0.0436785,0.0450985,0.0421914
0.828849,0.0164907,0.0669596,0.0439488
0.798129,0.0287954,0.0794544,0.0517005
0.773929,0.0115003,0.0992584,0.0609446
0.813965,0.019525,0.0772215,0.0578141
0.757136,0.0426536,0.0928991,0.0641561
0.470183,0.00450464,0.176079,0.14413
0.823874,0.0376225,0.0710312,0.0669207
0.803463,0.0485662,0.0593627,0.0644806


==> figdata/fig3c.csv <==
x,sampling,raw,independent,shared
1,independent,0.147731,0.148069,0.117112
2,sparse,0.155239,0.148237,0.117232
3,redundant,0.0626539,0.153918,0.0567168
4,regional,0.149303,0.148156,0.114579


==> figdata/fig3d_complete.csv <==
rank,true,signal,raw,independent,shared
1,1,0.882683,0.79337,0.797334,0.713897
2.44949,1,0.799618,0.643117,0.641309,0.541957
5.2915,1,0.730681,0.526011,0.529449,0.421154
10.9545,1,0.648064,0.419405,0.423848,0.31938
22.2711,1,0.565798,0.325787,0.324817,0.231553
44.8999,1,0.462893,0.220893,0.222994,0.150623
90.1554,1,0.363543,0.137289,0.137604,0.0889096
180.665,1,0.271563,0.0737941,0.0746681,0.0467611
361.685,1,0.190328,0.0329533,0.0328286,0.0197906
723.724,1,0.116825,0.00861325,0.00869848,0.00467798
1407.73,1,0.0545459,-0.000516094,-0.000460045,-0.000926578
2251.25,1,0.0129447,-0.00172232,-0.00138321,-0.00161559


==> figdata/fig3d_notop.csv <==
rank,true,signal,raw,independent,shared
1,0,0,-0.00150629,0.768845,0.697318
2.44949,0,0,-0.00125782,0.600988,0.503176
5.2915,0,0,-0.00177415,0.492963,0.398959
10.9545,0,0,-0.00163053,0.388218,0.300904
22.2711,0,0,-0.00154841,0.289902,0.211634
44.8999,0,0,-0.00163161,0.19393,0.13525
90.1554,0.984375,0.39768,0.184478,0.116913,0.0779327
180.665,1,0.309174,0.110535,0.0603838,0.0413318
361.685,1,0.219716,0.0540963,0.0262354,0.0169562
723.724,1,0.136516,0.0178151,0.00656924,0.00369681
1407.73,1,0.0645294,0.00117564,-0.000737493,-0.00102101
2251.25,1,0.0153027,-0.00148488,-0.00141438,-0.00147552


==> figdata/fig4_monkey.csv <==
fraction,realall,independentall,sharedall,realbottom,independentbottom,sharedbottom
0.0625,0.0296907,0.018269,0.0150833,0.0025093,0.00337541,0.00192777
0.125,0.041617,0.0336245,0.027871,0.00357731,0.00763454,0.00476123
0.25,0.0578292,0.0555245,0.0437784,0.00534497,0.0145624,0.0083067
0.5,0.0739239,0.08458,0.0547965,0.00589326,0.025816,0.0104979
1,0.0884394,0.120558,0.0609393,0.00622248,0.0426537,0.0131394


==> figdata/fig4_narratives.csv <==
fraction,realall,independentall,sharedall,realbottom,independentbottom,sharedbottom
0.0625,0.00567074,0.152928,0.00416931,-0.00171605,0.13171,0.00216379
0.125,0.0059048,0.196456,0.00440572,-0.00180258,0.17624,0.00225945
0.25,0.00598675,0.224395,0.00451427,-0.00187871,0.204975,0.00229768
0.5,0.00592768,0.246352,0.00457106,-0.00201615,0.228454,0.00228617
1,0.00597743,0.262987,0.00462285,-0.00212159,0.245769,0.00229513


==> figdata/fig4_podcast.csv <==
fraction,realall,independentall,sharedall,realbottom,independentbottom,sharedbottom
0.0625,0.00600767,0.0171682,0.00791642,-0.000889837,0.0164225,0.00700385
0.125,0.00869262,0.0273184,0.0124734,-0.000902493,0.0250975,0.0116263
0.25,0.0122294,0.0439921,0.0166149,-0.000754302,0.0384345,0.015594
0.5,0.0152416,0.0625969,0.0192624,-0.000939009,0.0526199,0.0179413
1,0.0207812,0.094962,0.0231704,-0.000799192,0.0789542,0.021603


==> figdata/fig4d_monkey.csv <==
reverse,independent,shared,dimension,forward
0.103343,0.153547,0.0707047,148.896,0.634788
0.0954439,0.121528,0.0585796,135.854,0.671076
0.0906885,0.126939,0.0448768,136.024,0.542677
0.0786023,0.106079,0.0548369,163.557,0.624737
0.076343,0.109507,0.0602976,144.516,0.609998
0.142894,0.221015,0.154772,38.2719,0.5921
0.135675,0.187589,0.11116,83.7295,0.669012
0.138527,0.196221,0.098388,82.6259,0.657351
0.127707,0.168517,0.0977729,93.5544,0.671279
0.124446,0.194,0.10388,106.122,0.633804
0.140073,0.191467,0.106538,79.4402,0.675044
0.0893596,0.109702,0.0573846,143.907,0.623863
0.058562,0.0781963,0.0360949,304.619,0.675797
0.120199,0.173185,0.0921243,101.005,0.641207
0.0994254,0.170858,0.0802048,115.936,0.521527
0.072446,0.103126,0.0478025,181.73,0.571901
0.102515,0.165958,0.0772258,153.026,0.638935
0.139975,0.215516,0.115488,95.3664,0.614938
0.051763,0.0536262,0.0275644,233.267,0.620268
0.0458435,0.037269,0.0176948,227.108,0.622216
0.050689,0.0589055,0.0275918,245.811,0.615986
0.0516957,0.0491215,0.0191737,234.308,0.653952
0.0882739,0.113299,0.0580423,144.949,0.626799
0.0654086,0.0690425,0.0333893,192.14,0.662657
0.0745897,0.0901492,0.0492632,177.816,0.658156
0.0893952,0.109142,0.0588937,163.409,0.684942
0.0895553,0.1134,0.0568079,159.519,0.660341
0.0892734,0.108959,0.0544937,162.323,0.683749
0.0589177,0.0567475,0.0258374,245.218,0.697367
0.0404267,0.0365621,0.0130477,310.736,0.633946
0.0438003,0.0406539,0.0163745,289.416,0.650332
0.104249,0.141363,0.0723985,141.39,0.687319
0.146763,0.23068,0.125669,89.4337,0.621748
0.0874219,0.111445,0.0534466,158.082,0.606478
0.0358741,0.0733025,0.0271657,320.843,0.533384
0.0370047,0.0722462,0.0255429,329.329,0.535807
0.0324841,0.0187391,0.00453254,262.649,0.594158
0.0959778,0.129433,0.0585415,105.808,0.476372
0.0957751,0.130562,0.0599005,105.795,0.4698
0.10345,0.149362,0.0886645,116.549,0.638796
0.111158,0.159635,0.0981771,98.9119,0.632288


==> figdata/fig4d_narratives.csv <==
reverse,independent,shared,dimension,forward
0.00398421,0.244077,0.00205529,301.463,0.176006
0.00359987,0.220882,0.000842125,393.629,0.206286
0.00776473,0.306179,0.00783672,128.834,0.147399
0.00801586,0.319136,0.00766747,131.584,0.150492
0.00720971,0.31872,0.00926603,111.608,0.125119
0.0183495,0.317643,0.0579116,14.0142,0.0452967
0.0074719,0.291574,0.00818297,98.1393,0.153202
0.00376536,0.20913,0.00182461,326.411,0.19389
0.00880837,0.290171,0.00783354,133.618,0.167278
0.000188427,0.0929122,-0.00229861,224.602,0.0256616
0.00564845,0.243471,0.00227339,246.512,0.187222
0.00284138,0.23335,0.00165933,357.199,0.17001
0.00150277,0.182216,-4.64463e-05,612.96,0.199047
0.00680518,0.27236,0.00595392,145.876,0.157634
0.0127767,0.367491,0.0378923,33.3621,0.124932
0.00478695,0.26616,0.00331641,207.827,0.150322
0.00608933,0.255296,0.00606233,188.765,0.171062
0.00882609,0.318366,0.0109656,107.709,0.146712
0.0229412,0.30592,0.0907757,8.89713,0.0392641
0.0047012,0.222805,0.00343399,251.897,0.173359
0.0134282,0.423762,0.020106,52.7721,0.128658


==> figdata/fig4d_podcast.csv <==
reverse,independent,shared,dimension,forward
0.0183182,0.0535439,0.00468727,353.416,0.423243
0.0146753,0.0459001,0.00254081,369.128,0.423576
0.0238077,0.0925204,0.00733309,234.026,0.392231
0.0305056,0.0976871,0.0105501,217.052,0.376425
0.0308268,0.112072,0.00935842,186.631,0.330451
-0.000530778,0.000903046,0.0339828,161.222,0.0153327
0.0203398,0.197419,0.0899435,28.5415,0.401748
0.0153639,0.0444879,0.00427138,374.998,0.459541
0.0275433,0.0795939,0.00726166,255.902,0.410758
-0.00500648,-0.00439356,-0.00467631,292.811,0.0141865
0.0201469,0.0567578,0.00397072,350.158,0.45825
0.0161028,0.0470718,0.00516184,376.894,0.403893
0.0101697,0.0278383,0.00149704,519.012,0.42639
0.0243196,0.0702537,0.00633892,281.363,0.414278
0.0293604,0.18573,0.0541652,49.8939,0.314155
0.0212613,0.068217,0.00701159,309.316,0.376288
0.02133,0.0636175,0.00626157,306.168,0.417179
0.0326272,0.10927,0.0111429,197.373,0.376756
0.00206495,0.10302,0.00478969,97.1717,0.0519178
0.0191242,0.0515766,0.00386151,347.87,0.42895
0.0331217,0.166876,0.027146,94.9706,0.250326


==> figdata/fig5_monkey.csv <==
rank,reverse,independent,shared
1,0.807619,0.83555,0.627844
2.44949,0.47763,0.643218,0.37576
5.2915,0.332523,0.511441,0.261855
10.9545,0.249805,0.341697,0.14069
22.2711,0.103862,0.167948,0.0492361
44.8999,0.0210402,0.0559439,0.00576709
90.1554,-0.00537559,0.00486278,-0.00788925
180.665,-0.00872265,-0.00797039,-0.00910107
361.685,-0.00656449,-0.00532289,-0.00665544
723.724,-0.00447739,-0.0018473,-0.00463751
1161.3,-0.00352938,-0.00194012,-0.0037623


==> figdata/fig5_narratives.csv <==
rank,reverse,independent,shared
1,0.0642429,0.585733,0.110823
2.44949,0.0539406,0.586468,0.0428403
5.2915,0.0373565,0.574174,0.0214804
10.9545,0.0122319,0.527655,0.010703
22.2711,0.00283834,0.4861,0.00398432
44.8999,1.32326e-05,0.405606,0.000618539
90.1554,-0.000812171,0.296297,-0.000470789
180.665,-0.00091165,0.168046,-0.000716461
361.685,-0.000846596,0.0376417,-0.00073353
701.902,-0.000721471,-0.000588696,-0.000718278
1355.78,-0.000776424,-0.00049997,-0.0006735
2410.47,-0.00050581,-0.000461266,-0.000519039
4096,-0.000858448,-0.000456511,-0.000618498


==> figdata/fig5_podcast.csv <==
rank,reverse,independent,shared
1,0.270295,0.589548,0.154459
2.44949,0.229681,0.431285,0.0712204
5.2915,0.171248,0.322771,0.0341789
10.9545,0.0807217,0.217638,0.0210211
22.2711,0.024247,0.129454,0.010958
44.8999,0.00257608,0.0667089,0.00477814
90.1554,-0.00132707,0.0234795,0.00130998
180.665,-0.00154011,0.00470791,-0.000349759
361.685,-0.00114993,-0.000579579,-0.000888508
701.902,-0.0008631,-0.000851672,-0.000885791
1355.78,-0.000644284,-0.000630857,-0.000677197
2410.47,-0.000540787,-0.000437324,-0.000569076
4096,-0.000390308,-0.000371998,-0.000986589


==> figdata/figone_models.csv <==
x,model,units,dimension,true,pubforward,pubreverse,forward,reverse,independent,shared,ranki,ranks
1,top64,64,7.73122,1,5.39223,38.7161,0.0345601,0.312141,0.43732,0.367036,0.80319,0.571291
2,top128,128,16.7934,1,9.5928,33.9917,0.063002,0.280421,0.391261,0.30298,0.815056,0.731742
3,top256,256,40.8973,1,16.5589,28.1515,0.112087,0.235588,0.310068,0.224696,0.86123,0.866234
4,top512,512,96.6349,1,22.2055,21.325,0.166146,0.18387,0.217828,0.146324,0.873582,0.863752
5,base,1024,205.113,1,21.9027,15.2101,0.213386,0.133028,0.129109,0.0803094,0.86569,0.839972
6,gain1,2048,352.943,1,44.2498,15.3139,0.510286,0.133569,0.133941,0.104253,0.870579,0.863719
7,gain0.5,2048,356.396,1,8.79522,8.01411,0.230013,0.0748461,0.0706677,0.0419172,0.459922,0.437772
8,gain0.25,2048,353.329,1,5.68734,3.50063,0.168244,0.0658876,0.0573321,0.0299493,0.251714,0.238475
9,gain0,2048,354.706,0.5,4.82094,2.50969,0.150923,0.0652938,0.0508859,0.0262637,0.215269,0.185422
10,gain0-256,1280,272.293,0.8,12.9443,13.053,0.192356,0.105925,0.0877725,0.050274,0.878237,0.846193
11,gain0-512,1536,318.03,0.666667,5.69916,10.8958,0.176925,0.0878615,0.0684679,0.0369952,0.70525,0.667709
12,all,5120,630.518,0.8,67.9137,2.7061,0.422732,0.0560218,0.0445335,0.0303694,0.234699,0.222777


==> figdata/figone_noise.csv <==
x,baseraw,baseindep,baseshared,basepub,basetopraw,basetopindep,basetopshared,basetoppub,gain1raw,gain1indep,gain1shared,gain1pub,gain1topraw,gain1topindep,gain1topshared,gain1toppub,gain05raw,gain05indep,gain05shared,gain05pub,gain05topraw,gain05topindep,gain05topshared,gain05toppub,gain025raw,gain025indep,gain025shared,gain025pub,gain025topraw,gain025topindep,gain025topshared,gain025toppub,gain0raw,gain0indep,gain0shared,gain0pub,gain0topraw,gain0topindep,gain0topshared,gain0toppub
0.5,0.091185,0.0295626,0.0169914,17.7418,0.16548,0.0629866,0.0377834,28.0368,0.0941935,0.03018,0.0180101,18.2527,0.170728,0.0648867,0.0408366,28.9031,0.00962179,0.0287304,0.0167557,3.6938,0.0244343,0.0604142,0.0361222,6.81321,-0.00176851,0.0299795,0.0174834,0.669575,-0.00105811,0.0637842,0.0388578,0.986697,-0.00236987,0.0287706,0.0169662,0.458155,-0.0024943,0.0616678,0.0375348,0.464506
0.75,0.133028,0.0446762,0.0302797,17.7372,0.229815,0.0900558,0.0655983,28.4125,0.134111,0.0462289,0.0311206,17.9879,0.230732,0.0952931,0.0673483,28.9641,0.016664,0.0432956,0.0290893,3.50651,0.0391808,0.0848757,0.0606886,6.6665,-0.00125309,0.0444941,0.0310305,0.549137,0.000695513,0.0901868,0.0666911,0.966235,-0.00244051,0.0439726,0.030327,0.235147,-0.00220042,0.0889276,0.0648641,0.236862
0.95,0.156082,0.057795,0.0405277,17.2055,0.257013,0.114763,0.0849717,27.1048,0.162866,0.0588766,0.0421333,17.9224,0.271729,0.117232,0.0889064,28.6699,0.0208159,0.0564532,0.0393433,3.33451,0.0452751,0.107875,0.0799833,6.09375,-0.000845284,0.0586142,0.0413038,0.489282,0.00165951,0.114794,0.0874394,0.912392,-0.00245434,0.0570552,0.0408169,0.167169,-0.00268563,0.113131,0.0882371,0.193989


==> figdata/figone_sites.csv <==
x,baseraw,baseindep,baseshared,basepub,basetopraw,basetopindep,basetopshared,basetoppub,gain1raw,gain1indep,gain1shared,gain1pub,gain1topraw,gain1topindep,gain1topshared,gain1toppub,gain05raw,gain05indep,gain05shared,gain05pub,gain05topraw,gain05topindep,gain05topshared,gain05toppub,gain025raw,gain025indep,gain025shared,gain025pub,gain025topraw,gain025topindep,gain025topshared,gain025toppub,gain0raw,gain0indep,gain0shared,gain0pub,gain0topraw,gain0topindep,gain0topshared,gain0toppub
42,0.0352749,0.00948038,0.00858221,5.04694,0.0677372,0.0216242,0.0199977,8.89453,0.0352014,0.00941321,0.00883957,4.98006,0.0671453,0.0215049,0.021428,8.61575,0.0017183,0.00890149,0.00857583,0.809126,0.00636032,0.0201221,0.0207802,1.48635,-0.00188579,0.00941787,0.00874306,0.269539,-0.00133506,0.0218735,0.0207785,0.398168,-0.00250999,0.00936487,0.00898078,0.23458,-0.00226205,0.0204891,0.0216727,0.193827
169,0.133028,0.0446762,0.0302797,17.7372,0.229815,0.0900558,0.0655983,28.4125,0.134111,0.0462289,0.0311206,17.9879,0.230732,0.0952931,0.0673483,28.9641,0.016664,0.0432956,0.0290893,3.50651,0.0391808,0.0848757,0.0606886,6.6665,-0.00125309,0.0444941,0.0310305,0.549137,0.000695513,0.0901868,0.0666911,0.966235,-0.00244051,0.0439726,0.030327,0.235147,-0.00220042,0.0889276,0.0648641,0.236862
676,0.374311,0.154007,0.0549859,48.615,0.531471,0.2796,0.111341,61.9058,0.376026,0.156341,0.0578,48.9004,0.534906,0.28302,0.117767,62.4966,0.0697976,0.152352,0.0549152,16.3567,0.152078,0.26909,0.108201,27.6246,0.00189454,0.155204,0.0569107,2.80702,0.00902822,0.277839,0.115548,5.57063,-0.00235886,0.1552,0.056077,0.370987,-0.00221406,0.282355,0.11502,0.392559

